Discovery of ST1 centers in natural diamond

The ST1 center is a point defect in diamond with bright fluorescence and a mechanism for optical spin initialization and readout. The center has impressive potential for applications in diamond quantum computing as a quantum bus to a register of nuclear spins. This is because it has an exceptionally high readout contrast and, unlike the well-known nitrogen-vacancy center, it does not have a ground state electronic spin that decoheres the nuclear spins. However, its chemical structure is unknown and there are large gaps in our understanding of its properties. We present the discovery of ST1 centers in natural diamond. Our experiments identify interesting power dependence of the center's optical dynamics and reveal new electronic structure. We also present a theory of its electron-phonon interactions, which we combine with previous experiments, to shortlist likely candidates for its chemical structure.

==> Figures/Fig2/Antibunching_0.50mW.dat <==
-137.	943/870
-136.5	1.1149425287356323
-136.	1.0859770114942529
-135.5	1.0654942528735634
-135.	1.1482735632183907
-134.5	1.1203445977011492
-134.	1.102034459770115
-133.5	1.1250310321839079
-133.	1.1356065514942528
-132.5	1.104595137908046
-132.	1.1542526172390806
-131.5	1.135425261723908
-131.	1.1180252847930805
-130.5	1.1442163215827563
-130.	1.1137319769858618
-129.5	1.1468904390778965
-129.	1.0984821473560655
-128.5	1.1101930423218134
-128.	1.1320537869908018
-127.5	1.0587226200783906
-127.	1.1155274344216322
-126.5	1.0829320537869909
-126.	1.0610518260683544
-125.5	1.137484492951663
-125.	1.0685760355020628
-124.5	1.1185817414812407
-124.	1.0935823120791586
-123.5	1.164530645001019
-123.	1.1654185817414813
-122.5	1.1386108236913894
-122.	1.1648955651277595
-121.5	1.1209723151334656
-121.	1.1248558522030019
-120.5	1.0911062748754725
-120.	1.1084209723151335
-119.5	1.1473938213694446
-119.	1.0974980028265997
-118.5	1.1556118692481774
-118.	1.1728025662351627
-117.5	1.1093492221407577
-117.	1.0781763015244206
-116.5	1.127817630152442
-116.	1.099678314739382
-115.5	1.164105762508421
-115.	1.1260657486646353
-114.5	1.1470893334871533
-114.	1.115053760934922
-113.5	1.1625398588521128
-113.	1.1124608824369355
-112.5	1.1819357434161075
-112.	1.0802625398588521
-111.5	1.1073365988134714
-111.	1.088319866777899
-110.5	1.1133147452984795
-110.	1.1468487159091583
-109.5	1.1533055612460883
-109.	1.15188228026254
-108.5	1.1155330556124607
-108.	1.1418981331474531
-107.5	1.1621208477975038
-107.	1.1455224296073367
-106.5	1.1283453464090096
-106.	1.11628281050297
-105.5	1.085076556912366
-105.	1.1326455867257195
-104.5	1.1187818000518823
-104.	1.0977402489707055
-103.5	1.1235671283453463
-103.	1.0589084369724657
-102.5	1.124856360938626
-102.	1.124209774024897
-101.5	1.1044899429197312
-101.	1.1180352011885248
-100.5	1.0749069683947146
-100.	1.086111386494644
-99.5	1.083093897270154
-99.	1.0952059414511532
-98.5	1.0984861113864945
-98.	1.1267451628627874
-97.5	1.1233641714586926
-97.	1.1757846930079383
-96.5	1.1261991589559661
-96.	1.1284819848611138
-95.5	1.1121585433136976
-95.	1.1125951646761973
-94.5	1.1643629647434819
-94.	1.143677675784693
-93.5	1.1002298365439867
-93.	1.1207126388268125
-92.5	1.1206919535378537
-92.	1.1206898850089577
-91.5	1.1641379540181371
-91.	1.1105517264362965
-90.5	1.149675862298802
-90.	1.1360020689885009
-89.5	1.137738137933333
-89.	1.0986014000002298
-88.5	1.0905497951724368
-88.	1.1290549795172438
-87.5	1.1629054979517244
-87.	1.1497388256572414
-86.5	1.134973882565724
-86.	1.207980146877262
-85.5	1.1283842215842779
-85.	1.1059418704342898
-84.5	1.1388700491123944
-84.	1.1266456256008948
-83.5	1.1533542177325034
-83.	1.0980940424629055
-82.5	1.121533542177325
-82.	1.1590499059418704
-81.5	1.1772843009390144
-81.	1.1511767059559703
-80.5	1.0792556016300798
-80.	1.087580732576801
-79.5	1.1122063491197491
-79.	1.137427531463699
-78.5	1.1130530979739561
-78.	1.1416501373836025
-77.5	1.1662339792556018
-77.	1.1831751220634912
-76.5	1.1496968225511768
-76.	1.0997972684620143
-75.5	1.1299797268462015
-75.	1.090584179581172
-74.5	1.1373342800270825
-74.	1.0830437728302944
-73.5	1.1034767910761327
-73.	1.1003476791076134
-72.5	1.1300347679107614
-72.	1.1040379595496967
-71.5	1.1500589683687628
-71.	1.1287990002851522
-70.5	1.0718454172698946
-70.	1.0878741968994032
-69.5	1.1153391438278715
-69.	1.09118908679658
-68.5	1.175670632817589
-68.	1.15411878741969
-67.5	1.1333429132247277
-67.	1.121954980977645
-66.5	1.1611610153391438
-66.	1.1330126532580522
-65.5	1.1529564377395982
-65.	1.1228818506705116
-64.5	1.1281502540325685
-64.	1.0914357150584293
-63.5	1.1560401232299808
-63.	1.1035350468057565
-62.5	1.093112125370231
-62.	1.183104315985299
-61.5	1.1641725005640473
-61.	1.082624146608129
-60.5	1.104469311212537
-60.	1.1314814138798743
-59.5	1.0752171069052288
-59.	1.109935503793971
-58.5	1.0834073434828455
-58.	1.1521338377965604
-57.5	1.1527995906762079
-57.	1.0970040969986552
-56.5	1.1441831683205552
-56.	1.1168321099355039
-55.5	1.1182349351314815
-55.	1.1400993555821135
-54.5	1.10194097004097
-54.	1.1084699590730624
-53.5	1.1411918234935132
-53.	1.1568778030390066
-52.5	1.1191360561659698
-52.	1.142258433202804
-51.5	1.1528465329754527
-51.	1.0908018946768556
-50.5	1.1839077756745822
-50.	1.1839080189467686
-49.5	1.1942528708601943
-49.	1.1332183905342954
-48.5	1.142632183881016
-48.	1.1052977011467222
-47.5	1.0819090804594997
-47.	1.1343978045976741
-46.5	1.1437846080459744
-46.	1.143688805632184
-45.5	1.1033343978045975
-45.	1.1613679225390805
-44.5	1.1382057577711493
-44.	1.1389929895702184
-43.5	1.1587268851639183
-43.	1.1379416540336331
-42.5	1.104828648161984
-42.	1.0942759682644743
-41.5	1.1221862175161026
-41.	1.136356552786093
-40.5	1.1522563449337817
-40.	1.1383290827692403
-39.5	1.1224535979320964
-39.	1.1156936356552787
-38.5	1.1212245359793211
-38.	1.1372948673910357
-37.5	1.0975225901873795
-37.	1.1276832935014967
-36.5	1.1700097086604946
-36.	1.1370009708660493
-35.5	1.0861138901900533
-35.	1.089301044191419
-34.5	1.1309990699363832
-34.	1.1413757690626036
-33.5	1.0937927493200534
-33.	1.1759309990699363
-32.5	1.133455168872511
-32.	1.0940351720596648
-31.5	1.160437999964587
-31.	1.0956989724102517
-30.5	1.0933630006893011
-30.	1.1603707828275507
-29.5	1.1577612162137896
-29.	1.09232784575931
-28.5	1.1002672673345517
-28.	1.1496818991472482
-27.5	1.124623362328518
-27.	1.1241864741638863
-26.5	1.1303496818991474
-26.	1.1713108302588804
-25.5	1.1495448761293363
-25.	1.0904717289922439
-24.5	1.16732303496819
-24.	1.1553529931519915
-23.5	1.1220870234531302
-23.	1.1011742195866923
-22.5	1.0783932840276347
-22.	1.1454255352993152
-21.5	1.1541977259437246
-21.	1.1374887381116137
-20.5	1.0106454255352992
-20.	1.0517541977259437
-19.5	1.0693133508070771
-19.	1.036931335080708
-18.5	1.0440379610942776
-18.	1.0861279340404622
-17.5	1.0975783106454255
-17.	1.1111371414093703
-16.5	1.0835275072443853
-16.	1.0011113714140936
-15.5	1.0404559647276161
-15.	1.0102524930244858
-14.5	1.006197663095552
-14.	1.0026887318267965
-13.5	1.0002688731826797
-13.	0.9700268873182679
-12.5	0.9649337232145854
-12.	0.9271830274938723
-11.5	0.9378907165424906
-11.	0.9193063130335593
-10.5	0.9008961485447352
-10.	0.8607792700268874
-9.5	0.858836547692344
-9.	0.8896767582175102
-8.5	0.772760779270027
-8.	0.8272760779270026
-7.5	0.8027276077927004
-7.	0.777514140089615
-6.5	0.7801652071124098
-6.	0.768016520711241
-5.5	0.7512844106918138
-5.	0.6575422341726297
-4.5	0.6016162923827802
-4.	0.5205064568244849
-3.5	0.47825754223417266
-3.	0.42644644387858965
-2.5	0.3819549892154452
-2.	0.359919636852579
-1.5	0.2935781705818097
-1.	0.2238405756788706
-0.5	0.1775564713609905
0.	0.14396254368782319
0.5	0.20784453023085128
1.	0.2597499702644644
1.5	0.3104577556471361
2.	0.39104577556471365
2.5	0.42082871548750583
3.	0.4693242508590954
3.5	0.592104838879013
4.	0.5392104838879013
4.5	0.6063348414922384
5.	0.6523576220802584
5.5	0.6983392104838879
6.	0.7132821969104578
6.5	0.7178799438289768
7.	0.7514431667966907
7.5	0.7806615580589794
8.	0.8435833971852083
8.5	0.8322893742012795
9.	0.8621944546615072
9.5	0.9127711696040818
10.	0.9012771169604082
10.5	0.8639208151443167
11.	0.9781162194454661
11.5	0.959535759875581
12.	0.9514708173668684
12.5	0.987905702426342
13.	1.016376777139186
13.5	0.9995687121966772
14.	0.9378879057024263
14.5	1.0206853422943807
15.	1.0475857756087483
15.5	1.0264827154919094
16.	1.008855168100915
16.5	1.0588165512928502
17.	1.0700195861637678
17.5	1.0587260965474112
18.	1.0793208855168102
18.5	1.0927596747585775
19.	1.0899656226482715
19.5	1.049341389851034
20.	1.1083824148471724
20.5	1.0356658276916137
21.	1.1059803758726097
21.5	1.1150807962079505
22.	1.1304735968621744
22.5	1.1227025321000106
23.	1.1136495635548287
23.5	1.044468404631345
24.	1.0975502887389965
24.5	1.1007895116325204
25.	1.0980099856460106
25.5	1.1556630675301185
26.	1.1428076860633567
26.5	1.1042807686063358
27.	1.0745660078951165
27.5	1.0943531525136496
28.	1.186331866975503
28.5	1.1779435315251365
29.	1.1171046979800998
29.5	1.0882621939359411
30.	1.132964150428077
30.5	1.1095033115945319
31.	1.0968124001249704
31.5	1.0965777917366348
32.	1.1306922619322841
32.5	1.1413450882621938
33.	1.115513819171047
33.5	1.1336203474343458
34.	1.1002585864675725
34.5	1.0234741345088263
35.	1.107864654830193
35.5	1.202165775827847
36.	1.1174579568931295
36.5	1.1731251060341403
37.	1.1528297519827244
37.5	1.136317457956893
38.	1.0891489871749995
38.5	1.1537424849243965
39.	1.1384776967683017
39.5	1.107985700711313
40.	1.1504537424849244
40.5	1.0915970983864236
41.	1.136401089148987
41.5	1.1232952813286918
42.	1.1168122867535588
42.5	1.1058191597098386
43.	1.1543750194192597
43.5	1.1581961226315813
44.	1.109957543297641
44.5	1.1196164439849365
45.	1.1329961271571143
45.5	1.1332996127157113
46.	1.127123064719847
46.5	1.0861605823340537
47.	1.1141332996127156
47.5	1.172792640306099
48.	1.1631413329961273
48.5	1.121831374678923
49.	1.1321831374678923
49.5	1.1363217620226513
50.	1.1263907968919205
50.5	1.0881563210685024
51.	1.1836432183137469
51.5	1.1404332873486158
52.	1.1402502252865858
52.5	1.1247146777010724
53.	1.1541956057011418
53.5	1.1561092157425281
54.	1.171817818125977
54.5	1.1423541956057013
55.	1.1497526609398805
55.5	1.0946304385077812
56.	1.1025664921266403
56.5	1.1530152699023193
57.	1.1787498028523011
57.5	1.1244267044231613
58.	1.1283047394078334
58.5	1.1566235773890592
59.	1.1139382198078716
59.5	1.2069110633600975
60.	1.1717255890946303
60.5	1.1754484209784286
61.	1.174786221408188
61.5	1.0950648290373706
62.	1.1543340691106336
62.5	1.0930196138076151
63.	1.1365433406911063
63.5	1.1181370926898002
64.	1.1804343989241524
64.5	1.1618365433406912
65.	1.1113560681271726
65.5	1.1042390550885792
66.	1.1573204572329958
66.5	1.1636630802060581
67.	1.1022283769861232
67.5	1.1033262859744744
68.	1.1861946975629647
68.5	1.1779298145838828
69.	1.1533102228376986
69.5	1.0970551602148042
70.	1.0852227574007907
70.5	1.128522275740079
71.	1.1411280896429732
71.5	1.1465266020677456
72.	1.1408595567584987
72.5	1.0751204384344706
73.	1.1368223886710336
73.5	1.1626477561084827
74.	1.1435061549211931
74.5	1.1271092361817745
75.	1.1130557512043842
75.5	1.1147538509825075
76.	1.103544350615492
76.5	1.1520785729925835
77.	1.1083113055751204
77.5	1.144279406419581
78.	1.1685658716764409
78.5	1.096511759581437
79.	1.146202900096075
79.5	1.1542754624234004
80.	1.0464620290009607
80.5	1.1370599960035443
81.	1.0726715168417338
81.5	1.1469223240979665
82.	1.1212439565477277
82.5	1.0866071542754625
83.	1.0769365774965116
83.5	1.12562469223241
84.	1.1129072968094478
84.5	1.1250838331292206
85.	1.1025083833129221
85.5	1.1488715279864645
86.	1.1297147390055429
86.5	1.1215921635557267
87.	1.121814388769366
87.5	1.1321814388769367
88.	1.1942526266463143
88.5	1.1166666419749764
89.	1.1233908021285322
89.5	1.11268390779906
90.	1.1664408045730092
90.5	1.1149199425262664
91.	1.1614919942526267
91.5	1.1227009235631937
92.	1.1198562992528711
92.5	1.1081925264770114
93.	1.1132330457511495
93.5	1.0827026149199426
94.	1.1282702614919942
94.5	1.1535166813216133
95.	1.1622482198562993
95.5	1.13622482198563
96.	1.1398293787502871
96.5	1.1070863861508908
97.	1.141053466201296
97.5	1.1278984500684055
98.	1.1338243277654612
98.5	1.1457962258799943
99.	1.0611313467259305
99.5	1.1323200312243171
100.	1.142542347950018
100.5	1.083564579622588
101.	1.1583564579622587
101.5	1.0427321975203638
102.	1.1439283921658294
102.5	1.0930135288717553
103.	1.1603358356457962
103.5	1.100861169771476
104.	1.1435343928392165
104.5	1.1364224048011629
105.	1.171918102549082
105.5	1.135122844737667
106.	1.1014433189565251
106.5	1.2211788146542732
107.	1.173152364224048
107.5	1.1549014433189566
108.	1.1385935926077577
108.5	1.173169704088362
109.	1.1497307635122844
109.5	1.116352386696056
110.	1.1150835145316746
110.5	1.1459911100738571
111.	1.1139094558349718
111.5	1.1872530145490146
112.	1.1459666807652462
112.5	1.1263208060075591
113.	1.0995286323248938
113.5	1.1465045873704205
114.	1.1294780449439386
114.5	1.0843271148392215
115.	1.1087775390701289
115.5	1.14122258149322
116.	1.1351567409079426
116.5	1.1417915361597597
117.	1.1507308777539071
117.5	1.0792110188098736
118.	1.142403860501677
118.5	1.1383783170846506
119.	1.1586654179153615
119.5	1.0810389555846396
120.	1.0825866541791536
120.5	1.0982586654179154
121.	1.161894832059033
121.5	1.090672241826593
122.	1.107343086251625
122.5	1.1390101706941278
123.	1.0883837756901025
123.5	1.1547004465345276
124.	1.1085734929293147
124.5	1.1298228665343109
125.	1.1433271142396382
125.5	1.1457120217687915
126.	1.1304332711423966
126.5	1.0906295340107914
127.	1.0545801947803894
127.5	1.1006304332711423
128.	1.1021320088443556
128.5	1.1467649250223668
129.	1.1160558028470642
129.5	1.099536614767465
130.	1.078229523545712
130.5	1.0957539868373298
131.	1.1512995366147674
131.5	1.0771989191787181
132.	1.0987543746764925
132.5	1.0698754374676491
133.	1.110435819608834
133.5	1.0886297888574352
134.	1.127828496127123
134.5	1.0965759530609882
135.	1.1265541470302367
135.5	1.1430002422892307
136.	1.1849896794013368
136.5	1.026774830009099
137.	1.1278498967940134
137.5	1.1224401620931945
138.	1.0815543610369056
138.5	1.1022933671381734
139.	1.081608647058645
139.5	1.1074712095334507
140.	1.134885051987828
140.5	1.123143677612576
141.	1.0836936781060853
141.5	1.1149210919485397
142.	1.0870093505741643
142.5	1.1307699005746576
143.	1.103076990057466
143.5	1.0434111472816088
144.	1.0953755974867816
144.5	1.0922961804383333
145.	1.09405720425073
145.5	1.1200953755974867
146.	1.1454578134218176
146.5	1.1190285399628714
147.	1.1112131988238734
147.5	1.1166385612616976
148.	1.2030431664709975
148.5	1.1568560407850308
149.	1.1718925006302272
149.5	1.079258215580264
150.	1.1403396146614746
150.5	1.1329994787075268
151.	1.1715758099397182
151.5	1.1247437878905235
152.	1.1179916201683626
152.5	1.1162819206375258
153.	1.1481799162016837
153.5	1.1555076467925822
154.	1.0838266267482237
154.5	1.0859688695713743
155.	1.1317003352329995
155.5	1.1073079645577828
156.	1.1421101068006059
156.5	1.0617972175766122
157.	1.1716969631369716
157.5	1.1392386618309385
158.	1.1297859351486113
158.5	1.0957372142045163
159.	1.121297859351486
159.5	1.1393711652454934
160.	1.0842819441107563
160.5	1.1284281944110757
161.	1.1121531642686937
161.5	1.1105256612544556
162.	1.163121531642687
162.5	1.1280362910953032

==> Figures/Fig2/Antibunching_100mW.dat <==
-137.	1483/1136
-136.5	1.2824823943661972
-136.	1.3665404929577465
-135.5	1.3274110915492958
-135.	1.3781636443661973
-134.5	1.2960910123239437
-134.	1.2799612139084506
-133.5	1.2981545720950707
-133.	1.3372098234066905
-132.5	1.3149709823406692
-132.	1.3103703376706866
-131.5	1.3138715408093222
-131.	1.349080816052763
-130.5	1.3098200534362623
-130.	1.3367918644985557
-129.5	1.3149291864498558
-129.	1.284221791884422
-128.5	1.323932742568724
-128.	1.3595939784822244
-127.5	1.2958185527778001
-127.	1.2823107285172166
-126.5	1.3277029038376371
-126.	1.3346188819330596
-125.5	1.3495710431228833
-125.	1.340766963467218
-124.5	1.3438478231072852
-124.	1.3140502752684748
-123.5	1.2500669993578335
-123.	1.2729820520484594
-122.5	1.335484824923156
-122.	1.3520343979852734
-121.5	1.3172456933196541
-121.	1.3256506256699936
-120.5	1.301931259750098
-120.	1.3233269287919112
-119.5	1.2264348055552474
-119.	1.3450906636541164
-118.5	1.3165513198865384
-118.	1.3374649911435834
-117.5	1.2896443864383023
-117.	1.340320072446647
-116.5	1.2938911621742424
-116.	1.248843341569537
-115.5	1.3243561651428692
-115.	1.3279461798945686
-114.5	1.3021608151725554
-114.	1.346325236446833
-113.5	1.3214282982925707
-113.	1.3442907171532008
-112.5	1.2816121703068695
-112.	1.326048540974349
-111.5	1.3510907695903926
-111.	1.35042597836749
-110.5	1.351944006287453
-110.	1.310898625980858
-109.5	1.282234228795269
-109.	1.3134346904851608
-108.5	1.2848645958090794
-108.	1.3184512483133022
-107.5	1.2750669558172458
-107.	1.3396545829056683
-106.5	1.317592218853947
-106.	1.2678507711811693
-105.5	1.3373484573998071
-105.	1.3910411837681498
-104.5	1.3227308789401953
-104.	1.3396674540912028
-103.5	1.3421533651274302
-103.	1.3843913928507712
-102.5	1.3410799843554995
-102.	1.3351643364637191
-101.5	1.3076361519562312
-101.	1.2700241785759048
-100.5	1.2939918544773086
-100.	1.293219607982942
-99.5	1.2804663269954775
-99.	1.3394022665023646
-98.5	1.3579719167910818
-98.	1.3519063466086856
-97.5	1.3425850008580518
-97.	1.336107091635101
-96.5	1.2982233852198481
-96.	1.3498927610571962
-95.5	1.3764505437113534
-95.	1.320479561413389
-94.5	1.3933155617751416
-94.	1.3261273308254016
-93.5	1.354267662660005
-93.	1.3293528226040288
-92.5	1.3648895076125156
-92.	1.3264537394936458
-91.5	1.3273636838085194
-91.	1.280711720493528
-90.5	1.3148669466972402
-90.	1.3840395115711324
-89.5	1.3790729652416203
-89.	1.3769918035664155
-88.5	1.3577696028918531
-88.	1.3217804814159457
-87.5	1.3807695974373693
-87.	1.365277663969089
-86.5	1.4057179072419792
-86.	1.3566809456537754
-85.5	1.3430624607625608
-85.	1.398742865794566
-84.5	1.3734130189738227
-84.	1.3399821469678046
-83.5	1.4111108907531185
-83.	1.397625173582354
-82.5	1.378054770879362
-82.	1.3459920968062462
-81.5	1.3665534350327373
-81.	1.31394407589764
-80.5	1.365725393505257
-80.	1.3217838069561596
-79.5	1.3253121835125174
-79.	1.3320030493371673
-78.5	1.3873376288773787
-78.	1.4015858755637942
-77.5	1.3063557706549709
-77.	1.4220088165021167
-76.5	1.36544031826993
-76.	1.3352236092917817
-75.5	1.3781526426193191
-75.	1.3697694896140447
-74.5	1.3213959630459118
-74.	1.3419107230651548
-73.5	1.343962199067079
-73.	1.3703117128644544
-72.5	1.3531403262160229
-72.	1.3498386805089262
-71.5	1.4033817553748362
-71.	1.4111128234248076
-70.5	1.3976253668495229
-70.	1.3828083113328395
-69.5	1.3385449156403262
-69.	1.330157308465441
-68.5	1.368138970283164
-68.	1.325986432239584
-67.5	1.3827746995619865
-67.	1.354386624885776
-66.5	1.342040775164634
-66.	1.3566512606150551
-65.5	1.3533587880333364
-65.	1.3260929210568548
-64.5	1.337626897739488
-64.	1.3356112813232446
-63.5	1.332240705597113
-63.	1.3596325212639366
-62.5	1.3766322662109007
-62.	1.3759554801422167
-61.5	1.3632117451973202
-61.	1.4078880759281827
-60.5	1.451968385057607
-60.	1.295548951181817
-59.5	1.3551710923012803
-59.	1.376186123314635
-58.5	1.3893791757117453
-58.	1.4184273541908927
-57.5	1.3389378058416246
-57.	1.4220980059362751
-56.5	1.3638647301710922
-56.	1.327935768791757
-55.5	1.3980224501186123
-55.	1.4002775971245374
-54.5	1.3672284639378058
-54.	1.3377791844219498
-53.5	1.3578096085830402
-53.	1.3819957495906985
-52.5	1.3503474622830136
-52.	1.3543129152423858
-51.5	1.378477066172126
-51.	1.3634639038003111
-50.5	1.4071210382673551
-50.	1.4653599911506792
-49.5	1.3816592385516877
-49.	1.4105250787847463
-48.5	1.3737989867517142
-48.	1.4034010254357348
-47.5	1.4483506659238552
-47.	1.3633209820853431
-46.5	1.4166137883493795
-46.	1.3759923647504309
-45.5	1.3877752928130713
-45.	1.4071754166052508
-44.5	1.4170379641957365
-44.	1.437830556982954
-43.5	1.405050661332098
-43.	1.3684980238796887
-42.5	1.4036631826696588
-42.	1.3667747689711913
-41.5	1.4217126881647248
-41.	1.3875938040277402
-40.5	1.383389662092915
-40.	1.4447650225473196
-39.5	1.3574166430998023
-39.	1.3930480023381493
-38.5	1.395818884740857
-38.	1.3667825926994377
-37.5	1.4446888226502255
-37.	1.364539304800234
-36.5	1.4096053389307277
-36.	1.3832140550198333
-35.5	1.4138495745160677
-35.	1.3590786194234377
-34.5	1.3528092703930479
-34.	1.4464605045040935
-33.5	1.405913656084212
-33.	1.3883906613830692
-32.5	1.3953531506453491
-32.	1.3778275685856616
-31.5	1.3530996582670167
-31.	1.3894472897703636
-30.5	1.357430644469994
-30.	1.4025564447286896
-29.5	1.4015232501066717
-29.	1.3736910574050334
-28.5	1.3614007958813485
-28.	1.4378126147994026
-27.5	1.4343622473954332
-27.	1.3896510134719378
-26.5	1.408155242192264
-26.	1.4242662284445786
-25.5	1.4021097214360072
-25.	1.353943366509798
-24.5	1.3927006746791488
-24.	1.4013299266228445
-23.5	1.4077386264651013
-23.	1.3774816091253834
-22.5	1.2849312595040878
-22.	1.3747079146828032
-21.5	1.388439101327435
-21.	1.3858509523862648
-20.5	1.3111203065062322
-20.	1.4169394954393557
-19.5	1.3530495833467524
-19.	1.3149704512924216
-18.5	1.3285921155517775
-18.	1.3180704791608115
-17.5	1.3209795831273488
-17.	1.2737352822563968
-16.5	1.334767894422823
-16.	1.302842986625381
-15.5	1.2980659888033832
-15.	1.3102643453592115
-14.5	1.2790017866485972
-14.	1.272706516693029
-13.5	1.3116896657538102
-13.	1.2450774172796064
-12.5	1.2669373191927493
-12.	1.254862746003782
-11.5	1.2702926126285474
-11.	1.2607440499952491
-10.5	1.1781870810558628
-10.	1.1366567362746003
-9.5	1.1602325750359106
-9.	1.1166394546866896
-8.5	1.0924738046235987
-8.	1.0797579438426417
-7.5	1.0499652310039824
-7.	1.0010352554947644
-6.5	0.9795049340001807
-6.	0.9575455638225533
-5.5	0.9276207535653539
-5.	0.8414416528213241
-4.5	0.7797427568314282
-4.	0.7426749799084948
-3.5	0.6803414416528213
-3.	0.5980517497990849
-2.5	0.5335727806137113
-2.	0.4558220667937655
-1.5	0.3751596714681089
-1.	0.3124279389777968
-0.5	0.2340596953062304
0.	0.23414540615034135
0.5	0.28881947019249893
1.	0.35529039772347526
1.5	0.427694532730094
2.	0.5490194532730094
2.5	0.6126484242005403
3.	0.6610007579130118
3.5	0.6880190898758082
4.	0.7675695146213836
4.5	0.8230597683635468
5.	0.8729749909208617
5.5	0.9128256681061707
6.	0.9326558062472369
6.5	1.0122796651317658
7.	1.0051892341188104
7.5	1.0765752614400501
8.	1.0591540050172445
8.5	1.0946477948679219
9.	1.0981971738529894
9.5	1.1278654920331863
10.	1.194212605541347
10.5	1.1850022464696277
11.	1.24666923873147
11.5	1.1815331210562456
12.	1.2566216219647794
12.5	1.2490776551542244
13.	1.300611990867535
13.5	1.2732830300726692
14.	1.2737191480776895
14.5	1.3038683936810085
15.	1.3203516281004952
15.5	1.3204154445001903
16.	1.3877633754359344
16.5	1.351716478388664
17.	1.3354357323459087
17.5	1.3536139957698023
18.	1.3942522446474028
18.5	1.2976998723520643
19.	1.3601397055450657
19.5	1.355292139568591
20.	1.4047193548019294
20.5	1.3486585551985029
21.	1.4096017710128081
21.5	1.2786362334393089
22.	1.4390432008087197
22.5	1.3869500947287592
23.	1.3579731784869604
23.5	1.383596613623344
24.	1.3940814923482499
24.5	1.4085982900798952
25.	1.3205253219657358
25.5	1.3299398561402356
26.	1.4386277884309249
26.5	1.4051303844768952
27.	1.4168334609829007
27.5	1.4005741911687126
28.	1.4464834754548994
28.5	1.3599652489539404
29.	1.300609200951732
29.5	1.3533003567148916
30.	1.3577772187700807
30.5	1.3463411021586982
31.	1.4267996031736163
31.5	1.4007785518666576
32.	1.4544264467359616
32.5	1.4368158841102159
33.	1.4025724334814442
33.5	1.3975635813763134
34.	1.4224148088418567
34.5	1.4272766921517914
35.	1.446776964989827
35.5	1.4067375556539123
36.	1.3813427696498983
36.5	1.3249300516128772
37.	1.4064366671331188
37.5	1.3543760610795093
38.	1.4141347892065426
38.5	1.3290015070896684
39.	1.3505938126807977
39.5	1.3392847333807558
40.	1.4316397409437096
40.5	1.4123541149394412
41.	1.3763586509305639
41.5	1.3941499496000986
42.	1.468816403410714
42.5	1.4556844572424799
43.	1.4044592907946705
43.5	1.3890374783752417
44.	1.4041326210769607
44.5	1.3684062198541749
45.	1.3577032980417556
45.5	1.4128830058605135
46.	1.3676967512902767
46.5	1.3687239004811405
47.	1.394178728076283
47.5	1.3388897037935439
48.	1.3705967168582278
48.5	1.3896124885872312
49.	1.3376408263235118
49.5	1.3974084488295344
50.	1.3740718307984463
50.5	1.4224423943474505
51.	1.3654836760544633
51.5	1.4160378042251645
52.	1.360881949436601
52.5	1.3926022794507023
53.	1.371214453297183
53.5	1.3484770791325351
54.	1.4222596797442395
54.5	1.3908175172701986
55.	1.3908423151073015
55.5	1.4518483160177724
56.	1.430220042869383
56.5	1.4320184831601779
57.	1.383870862400525
57.5	1.3624187763808977
58.	1.3840411734127378
58.5	1.4242315821300062
59.	1.3973527356777893
59.5	1.3835733017367928
60.	1.3821953583426931
60.5	1.3986948879469454
61.	1.333003291611596
61.5	1.399321455921723
62.	1.3465342582682287
62.5	1.3341252568127384
63.	1.3915111172305696
63.5	1.363975055385029
64.	1.3746897590596296
64.5	1.3638774266101883
65.	1.3857715454779203
65.5	1.3800384221534259
66.	1.3850108844688638
66.5	1.370455313798999
67.	1.3127497567320126
67.5	1.3355003277858772
68.	1.2989549623560523
68.5	1.364226482151098
69.	1.3414402538489125
69.5	1.3542144479201026
70.	1.4046115856370807
70.5	1.3343872149017364
71.	1.4612556228986242
71.5	1.3788720411631021
72.	1.37301044355293
72.5	1.3502411852003633
73.	1.3249889072524306
73.5	1.3684143836829896
74.	1.3672111566781582
74.5	1.3750133691889426
75.	1.3955999284681901
75.5	1.3517078801707627
76.	1.3512799429466538
76.5	1.3433146140129752
77.	1.4011448416829877
77.5	1.3744454700837916
78.	1.351969194895703
78.5	1.3877497363909788
79.	1.3200249736390979
79.5	1.3584109480681352
80.	1.3780946159335739
80.5	1.3230207291989913
81.	1.3523724954551106
81.5	1.3671914748976237
82.	1.333021964391171
82.5	1.3137599429179903
83.	1.3197562759819397
83.5	1.3956199937953773
84.	1.3643859430415095
84.5	1.3755231013464044
85.	1.3560382256275982
85.5	1.365973540872619
86.	1.3828121428196563
86.5	1.371819946676332
87.	1.382604529878901
87.5	1.3686301712977493
88.	1.3498031579748453
88.5	1.370895808755231
89.	1.341314932988199
89.5	1.314589239777693
90.	1.326969487358051
90.5	1.3274152585949601
91.	1.3852943427609044
91.5	1.3483005610366539
92.	1.3913441406107074
92.5	1.381387935187831
93.	1.3201810470399098
93.5	1.3631800765349769
94.	1.3199447682168781
94.5	1.3536494063991527
95.	1.4481290251469576
95.5	1.3482460011062452
96.	1.3295429099697795
96.5	1.3355951360674003
97.	1.3552144431842048
97.5	1.34133130347335
98.	1.3637105951360673
98.5	1.2993992285276912
99.	1.3072286552471353
99.5	1.357131316228939
100.	1.3217166527496544
100.5	1.318175186401726
101.	1.3534724482176375
101.5	1.3989916110189469
102.	1.340163245608937
102.5	1.327150127377795
103.	1.3139650127377795
103.5	1.2666957970484258
104.	1.3277259177330116
104.5	1.3029310424775267
105.	1.303620569036485
105.5	1.3623162822557613
106.	1.3784851493523367
106.5	1.3064224585972055
107.	1.3198147810709882
107.5	1.3298688020507607
108.	1.3332509647121182
108.5	1.3248743922458597
109.	1.3739487068302196
109.5	1.3891554340633037
110.	1.3486866701668938
110.5	1.3129496529321822
111.	1.3474041202227958
111.5	1.327081961318054
112.	1.315542703174059
112.5	1.4102514534159976
113.	1.3737716242148394
113.5	1.3154581483369767
114.	1.394397927509754
114.5	1.335742609652384
115.	1.3370073595567877
115.5	1.3038591866599043
116.	1.3266887355673989
116.5	1.3305561975004019
117.	1.278654211299336
117.5	1.4073548577496517
118.	1.3473375984510216
118.5	1.3270753091408767
119.	1.3480244323225383
119.5	1.3311052601336624
120.	1.3278288358725212
120.5	1.304525841333731
121.	1.3354701897671757
121.5	1.3219273006668584
122.	1.34909413851739
122.5	1.2876382870911756
123.	1.288622983638695
123.5	1.348932720899081
124.	1.3177277791321618
124.5	1.3486741863639202
125.	1.276504742580054
125.5	1.365942727779132
126.	1.3043759629187583
126.5	1.3299094272777914
127.	1.35068460469961
127.5	1.3123571928643272
128.	1.3077321981596721
128.5	1.3413366000976574
129.	1.284485772685822
129.5	1.2890999857192864
130.	1.341850139416999
130.5	1.2916674083078972
131.	1.3238850506899447
131.5	1.2597652656323746
132.	1.262860329380139
132.5	1.2916909625154784
133.	1.379345152589576
133.5	1.3223535293434647
134.	1.3008092965963185
134.5	1.2574576902230121
135.	1.3268021070504703
135.5	1.3511661261980048
136.	1.2426870351550119
136.5	1.3205715204169097
137.	1.372726166126198
137.5	1.2749486729506478
138.	1.2960688109570366
138.5	1.3148181487013375
139.	1.3048092796588662
139.5	1.3275759983884219
140.	1.3140075998388423
140.5	1.280168365617687
141.	1.2728231745899379
141.5	1.295064007599839
142.	1.2751049923092799
142.5	1.3238133161323364
143.	1.3072933034442196
143.5	1.3024722880909008
144.	1.3297190597950057
144.5	1.3474965538668244
145.	1.2954010638373867
145.5	1.2553323599048654
146.	1.265586052891895
146.5	1.3101853658525697
147.	1.3027614943317358
147.5	1.2845895297148635
148.	1.3247617698728948
148.5	1.255891669945036
149.	1.2585117022057712
149.5	1.2468899026149434
150.	1.3099002578671282
150.5	1.2837188990261492
151.	1.2882310448321925
151.5	1.3227491608212476
152.	1.283419282279308
152.5	1.239873618368776
153.	1.3353429956396945
153.5	1.2759638770287582
154.	1.2866632891113265
154.5	1.299617033136485
155.	1.2612997314826626
155.5	1.272520818218689
156.	1.2704739128077844
156.5	1.2330333067737362
157.	1.2403807954661061
157.5	1.3140028682790048
158.	1.3166115544335344
158.5	1.2590379160067335
159.	1.2921009746992649
159.5	1.2700551678924616
160.	1.3138012914371335
160.5	1.3110456221014597
161.	1.2751186467171882
161.5	1.2746949632632683
162.	1.2643532991432282
162.5	1.3156078651255905

==> Figures/Fig2/PL5K.dat <==
543.287	114.
543.4195	12.
543.61825	-27.5
543.8496250000001	-12.75
544.0978125	-26.875
544.35390625	-7.4375
544.614453125	-6.71875
544.8772265625	-8.859375
545.14061328125	-17.4296875
545.404806640625	21.78515625
545.6694033203125	-8.107421875
545.9337016601562	-47.5537109375
546.1983508300781	-80.27685546875
546.462675415039	-74.138427734375
546.7273377075195	-62.5692138671875
546.9921688537597	-50.78460693359375
547.2565844268798	-17.392303466796875
547.5212922134399	15.803848266601562
547.7856461067199	20.90192413330078
548.05032305336	-12.54903793334961
548.31466152668	-18.274518966674805
548.5793307633401	-11.137259483337402
548.8441653816701	-11.068629741668701
549.1085826908351	-29.53431487083435
549.3732913454176	-31.267157435417175
549.6376456727088	-1.1335787177085876
549.9023228363544	-28.566789358854294
550.1671614181772	-4.283394679427147
550.4315807090886	4.8583026602864265
550.6962903545443	-17.570848669856787
550.9606451772722	-14.285424334928393
551.2253225886361	-16.642712167464197
551.489661294318	-10.321356083732098
551.754330647159	6.839321958133951
552.0191653235795	15.919660979066975
552.2835826617898	-3.5401695104665123
552.5482913308949	2.729915244766744
552.8126456654475	45.86495762238337
553.0773228327237	23.932478811191686
553.3416614163618	23.466239405595843
553.6063307081808	31.73311970279792
553.8706653540904	29.86655985139896
554.1353326770452	24.93327992569948
554.3996663385226	7.96663996284974
554.6643331692612	20.98331998142487
554.9291665846306	2.991659990712435
555.1935832923152	11.495829995356218
555.4582916461576	-1.7520850023218912
555.7226458230788	10.123957498839054
555.9873229115394	10.061978749419527
556.2516614557696	7.530989374709764
556.5163307278848	-4.734505312645118
556.7806653639424	10.13274734367744
557.0453326819711	34.06637367183872
557.3096663409856	-10.96681316408064
557.5743331704928	-9.48340658204032
557.8386665852463	13.25829670897984
558.1033332926231	4.12914835448992
558.3676666463116	-17.93542582275504
558.6323333231558	-0.4677129113775198
558.8966666615779	0.7661435443112401
559.1613333307889	-9.61692822784438
559.4256666653945	-19.30846411392219
559.6903333326973	-6.654232056961096
559.9546666663487	166.17288397151944
560.2193333331743	658.5864419857597
560.4836666665872	489.29322099287987
560.7483333332937	246.64661049643993
561.0126666666469	125.32330524821997
561.2773333333234	58.66165262410998
561.5416666666617	31.83082631205499
561.8063333333309	21.415413156027498
562.0706666666655	23.20770657801375
562.3353333333328	-12.396146710993126
562.5996666666664	10.801926644503437
562.8643333333332	0.9009633222517186
563.1286666666666	19.95048166112586
563.3933333333333	29.47524083056293
563.6576666666667	9.737620415281466
563.9223333333334	22.368810207640735
564.1866666666667	21.684405103820367
564.4513333333334	36.342202551910184
564.7156666666667	28.671101275955092
564.9803333333334	30.335550637977548
565.2446666666667	37.167775318988774
565.5088333333333	16.583887659494387
565.7734166666667	39.2919438297472
566.0377083333333	16.1459719148736
566.3023541666666	23.0729859574368
566.5666770833334	16.0364929787184
566.8313385416667	24.5182464893592
567.0956692708334	24.7591232446796
567.3603346354166	12.3795616223398
567.6246673177084	24.6897808111699
567.8888336588542	9.84489040558495
568.1534168294271	35.422445202792474
568.4177084147136	35.21122260139624
568.6823542073569	49.605611300698115
568.9466771036784	33.30280565034906
569.2113385518392	60.65140282517453
569.4756692759196	50.825701412587264
569.7398346379598	65.41285070629363
570.0044173189799	67.20642535314681
570.2687086594899	74.1032126765734
570.533354329745	62.0516063382867
570.7976771648725	75.52580316914336
571.0623385824363	73.76290158457168
571.3266692912182	52.38145079228584
571.5908346456091	53.69072539614292
571.8554173228046	18.34536269807146
572.1197086614022	44.67268134903573
572.3843543307012	67.83634067451786
572.6486771653506	48.91817033725893
572.9128385826752	98.95908516862946
573.1774192913376	39.97954258431473
573.4417096456689	55.489771292157364
573.7063548228344	94.24488564607869
573.9706774114172	87.62244282303934
574.2348387057086	80.31122141151967
574.4994193528544	64.65561070575984
574.7637096764272	77.32780535287992
575.0283548382135	119.66390267643996
575.2926774191068	126.83195133821998
575.5568387095534	107.41597566911
575.8214193547767	130.707987834555
576.0857096773884	128.8539939172775
576.3498548386942	109.42699695863875
576.6144274193471	91.71349847931938
576.8787137096735	78.35674923965969
577.1433568548368	67.17837461982984
577.4076784274184	123.58918730991492
577.6718392137093	107.29459365495745
577.9364196068547	97.14729682747873
578.2007098034273	105.07364841373936
578.4648549017137	132.53682420686968
578.7294274508569	110.76841210343484
578.9937137254285	106.88420605171743
579.2578568627143	96.94210302585871
579.5224284313572	106.47105151292936
579.7867142156786	116.73552575646468
580.0508571078393	115.36776287823234
580.3154285539197	145.68388143911616
580.5797142769599	140.84194071955807
580.84385713848	104.92097035977903
581.10842856924	123.46048517988952
581.37271428462	142.23024258994477
581.63685714231	125.11512129497238
581.9014285711551	132.05756064748618
582.1657142855775	117.52878032374309
582.4298571427887	103.76439016187155
582.6944285713944	67.38219508093577
582.9587142856972	65.6910975404679
583.2228571428486	90.34554877023395
583.4874285714243	127.17277438511698
583.7517142857121	107.58638719255849
584.015857142856	104.29319359627925
584.280428571428	113.64659679813963
584.544714285714	126.82329839906981
584.808857142857	126.4116491995349
585.0734285714285	136.70582459976745
585.3377142857142	146.8529122998837
585.6018571428572	148.92645614994186
585.8664285714285	147.4632280749709
586.1307142857142	109.73161403748546
586.3948571428571	125.86580701874273
586.6589285714285	147.43290350937136
586.9234642857143	165.2164517546857
587.1877321428572	163.10822587734285
587.4518660714286	141.55411293867144
587.7164330357143	113.77705646933572
587.9807165178572	131.88852823466786
588.2448582589286	147.94426411733394
588.5089291294644	171.47213205866697
588.7734645647322	132.23606602933347
589.037732282366	150.61803301466674
589.301866141183	115.80901650733337
589.5664330705915	123.90450825366668
589.8307165352958	144.95225412683334
590.0948582676479	110.97612706341667
590.358929133824	142.98806353170835
590.6234645669119	137.99403176585417
590.887732283456	122.99701588292709
591.1518661417281	174.99850794146354
591.415933070864	175.4992539707318
591.6804665354321	173.7496269853659
591.944733267716	119.37481349268295
592.208866633858	143.18740674634148
592.4729333169289	169.59370337317074
592.7374666584644	164.29685168658537
593.0017333292321	147.64842584329267
593.265866664616	148.32421292164634
593.529933332308	151.66210646082317
593.794466666154	139.33105323041158
594.058733333077	144.6655266152058
594.3228666665385	179.8327633076029
594.5869333332693	184.41638165380147
594.8514666666347	192.20819082690073
595.1157333333174	203.10409541345035
595.3798666666587	192.55204770672518
595.6439333333294	201.27602385336257
595.9079666666647	174.1380119266813
596.1724833333324	174.56900596334066
596.4367416666662	214.78450298167033
596.700870833333	181.89225149083518
596.9649354166665	169.9461257454176
597.2294677083332	146.9730628727088
597.4937338541666	147.4865314363544
597.7578669270833	132.2432657181772
598.0219334635417	139.6216328590886
598.2859667317708	151.8108164295443
598.5504833658854	160.90540821477214
598.8147416829427	194.45270410738607
599.0788708414714	204.72635205369303
599.3429354207357	162.36317602684653
599.6069677103678	144.68158801342327
599.8714838551839	160.34079400671163
600.1357419275919	194.67039700335582
600.3998709637959	186.3351985016779
600.663935481898	214.66759925083895
600.927967740949	208.8337996254195
601.1919838704746	168.41689981270974
601.4564919352373	196.20844990635487
601.7207459676187	179.60422495317744
601.9848729838093	209.30211247658872
602.2489364919047	189.65105623829436
602.5129682459524	191.82552811914718
602.7774841229761	217.4127640595736
603.0417420614881	188.7063820297868
603.3058710307441	199.3531910148934
603.569935515372	200.1765955074467
603.833967757686	193.08829775372334
604.097983878843	187.54414887686167
604.3619919394215	208.27207443843082
604.6264959697107	219.6360372192154
604.8907479848554	236.8180186096077
605.1548739924276	175.40900930480385
605.4189369962138	187.7045046524019
605.6829684981069	178.85225232620095
605.9469842490535	177.9261261631005
606.2114921245268	200.96306308155025
606.4757460622634	137.9815315407751
606.7398730311318	171.99076577038755
607.0039365155659	192.99538288519378
607.267968257783	198.99769144259687
607.5319841288915	234.49884572129844
607.7959920644457	222.24942286064922
608.0599960322229	224.12471143032462
608.3244980161114	243.0623557151623
608.5887490080556	206.53117785758116
608.8528745040278	213.76558892879058
609.1169372520139	216.8827944643953
609.380968626007	216.44139723219763
609.6449843130035	206.22069861609882
609.9089921565018	213.11034930804942
610.1729960782509	253.5551746540247
610.4374980391254	230.27758732701236
610.7017490195627	184.1387936635062
610.9658745097813	191.5693968317531
611.2299372548907	235.78469841587656
611.4939686274454	246.89234920793828
611.7579843137228	252.94617460396915
612.0219921568614	214.97308730198458
612.2859960784307	187.4865436509923
612.5499980392153	202.24327182549615
612.8139990196076	208.12163591274808
613.0784995098038	220.06081795637402
613.3427497549019	233.530408978187
613.606874877451	254.2652044890935
613.8709374387255	234.63260224454675
614.1349687193627	208.8163011222734
614.3989843596814	226.4081505611367
614.6629921798408	230.20407528056836
614.9269960899204	229.10203764028418
615.1909980449602	185.55101882014208
615.4549990224801	185.77550941007104
615.7189995112401	182.38775470503552
615.9829997556201	187.19387735251775
616.24699987781	162.59693867625887
616.511499938905	187.29846933812945
616.7757499694525	232.14923466906473
617.0398749847262	260.0746173345324
617.303937492363	229.5373086672662
617.5679687461816	196.2686543336331
617.8319843730908	174.13432716681655
618.0959921865453	170.06716358340827
618.3599960932727	182.53358179170414
618.6239980466364	207.76679089585207
618.8879990233182	196.38339544792603
619.1519995116591	202.19169772396302
619.4159997558295	199.5958488619815
619.6799998779147	211.29792443099075
619.9439999389574	206.64896221549537
620.2079999694787	211.8244811077477
620.4719999847393	201.41224055387386
620.7359999923697	181.70612027693693
620.9999999961849	186.85306013846846
621.2639999980925	166.92653006923422
621.5279999990462	213.4632650346171
621.7919999995231	195.23163251730855
622.0559999997615	236.61581625865426
622.3199999998808	220.80790812932713
622.5839999999404	228.90395406466357
622.8479999999702	230.4519770323318
623.1119999999851	223.7259885161659
623.3759999999925	193.36299425808295
623.6399999999962	196.68149712904147
623.9039999999982	223.34074856452074
624.1679999999991	206.17037428226035
624.4319999999996	201.58518714113018
624.6964999999998	174.2925935705651
624.9602499999999	205.64629678528254
625.224125	201.82314839264126
625.4880625	198.91157419632063
625.75203125	222.95578709816033
626.0160156249999	198.47789354908016
626.2800078124999	225.23894677454007
626.5440039062499	202.61947338727003
626.808001953125	192.80973669363502
627.0720009765625	237.90486834681752
627.3360004882813	244.45243417340876
627.6000002441407	235.72621708670437
627.8640001220704	202.86310854335218
628.1280000610352	177.43155427167608
628.3920000305176	171.71577713583804
628.6560000152588	163.85788856791902
628.9200000076294	211.4289442839595
629.1840000038146	209.21447214197974
629.4480000019073	227.60723607098987
629.7120000009536	220.30361803549494
629.9760000004768	209.65180901774747
630.2400000002384	202.82590450887375
630.5040000001193	190.41295225443687
630.7680000000596	199.20647612721842
631.0320000000298	158.1032380636092
631.2960000000148	176.0516190318046
631.5600000000074	198.0258095159023
631.8240000000037	158.01290475795116
632.0880000000018	169.00645237897558
632.3520000000009	197.0032261894878
632.6160000000004	220.5016130947439
632.8800000000002	216.25080654737195
633.1435000000001	188.62540327368598
633.4072500000001	199.81270163684297
633.6711250000001	190.9063508184215
633.9350625	234.95317540921076
634.19903125	247.47658770460538
634.463015625	200.7382938523027
634.7270078125	217.86914692615136
634.99100390625	202.43457346307568
635.255001953125	231.21728673153785
635.5190009765624	215.60864336576893
635.7830004882812	216.80432168288445
636.0470002441407	190.40216084144222
636.3110001220704	229.7010804207211
636.5745000610352	231.85054021036055
636.8382500305177	238.9252701051803
637.1021250152588	221.46263505259014
637.3660625076294	169.23131752629507
637.6300312538146	203.11565876314754
637.8940156269073	202.05782938157375
638.1580078134537	221.02891469078688
638.4220039067268	177.51445734539345
638.6860019533634	202.75722867269673
638.9500009766817	202.37861433634836
639.2135004883409	111.18930716817418
639.4772502441704	157.0946535840871
639.7411251220851	197.04732679204355
640.0050625610426	190.0236633960218
640.2690312805213	206.0118316980109
640.5330156402606	174.50591584900545
640.7970078201304	204.7529579245027
641.0610039100652	203.87647896225135
641.3245019550326	212.43823948112566
641.5882509775163	170.71911974056283
641.8521254887581	157.85955987028143
642.1160627443791	176.92977993514071
642.3800313721895	199.96488996757034
642.6440156860947	225.48244498378517
642.9080078430474	162.2412224918926
643.1715039215237	147.6206112459463
643.4352519607619	168.31030562297315
643.6991259803809	151.15515281148657
643.9630629901905	141.5775764057433
644.2270314950952	189.28878820287164
644.4910157475476	189.6443941014358
644.7550078737738	219.3221970507179
645.0185039368869	174.66109852535897
645.2822519684435	192.83054926267948
645.5461259842217	158.41527463133974
645.8100629921108	172.20763731566987
646.0740314960553	167.10381865783495
646.3380157480276	170.55190932891747
646.6015078740138	176.77595466445874
646.8652539370069	139.38797733222935
647.1291269685034	194.19398866611468
647.3930634842518	208.09699433305735
647.6570317421259	197.04849716652868
647.921015871063	198.52424858326435
648.1845079355314	167.26212429163218
648.4482539677657	204.1310621458161
648.7121269838829	182.06553107290804
648.9760634919414	145.032765536454
649.2400317459708	197.016382768227
649.5035158729854	201.0081913841135
649.7672579364927	225.50409569205675
650.0311289682463	235.25204784602838
650.2950644841231	208.1260239230142
650.5590322420616	164.0630119615071
650.8225161210307	219.03150598075354
651.0862580605153	221.01575299037677
651.3501290302577	219.50787649518838
651.6140645151288	192.7539382475942
651.8780322575644	150.8769691237971
652.1415161287822	174.43848456189855
652.4052580643911	180.7192422809493
652.6691290321955	170.85962114047464
652.9330645160978	160.42981057023732
653.1970322580489	190.21490528511868
653.4605161290244	197.10745264255934
653.7242580645122	194.05372632127967
653.9881290322561	262.02686316063983
654.252064516128	263.5134315803199
654.515532258064	211.25671579015994
654.7792661290321	198.12835789507997
655.043133064516	177.06417894753997
655.307066532258	153.53208947377
655.571033266129	183.766044736885
655.8345166330645	169.38302236844248
656.0982583165322	174.19151118422124
656.362129158266	189.5957555921106
656.6260645791331	196.2978777960553
656.8895322895665	165.14893889802767
657.1532661447833	167.07446944901383
657.4171330723916	135.0372347245069
657.6810665361959	151.01861736225345
657.944533268098	162.50930868112673
658.208266634049	148.25465434056338
658.4721333170245	167.1273271702817
658.7360666585123	179.06366358514083
658.9995333292561	188.53183179257042
659.2632666646281	181.7659158962852
659.5271333323141	158.8829579481426
659.790566666157	167.4414789740713
660.0542833330785	154.72073948703564
660.3181416665393	171.86036974351782
660.5820708332697	184.4301848717589
660.8455354166349	164.71509243587946
661.1092677083175	172.85754621793973
661.3731338541587	172.42877310896986
661.6365669270793	136.21438655448492
661.9002834635396	180.60719327724246
662.1641417317699	202.30359663862123
662.4280708658849	158.65179831931061
662.6915354329425	160.3258991596553
662.9552677164713	183.16294957982765
663.2191338582356	158.58147478991384
663.4825669291179	170.29073739495692
663.7462834645589	146.64536869747846
664.0101417322794	131.32268434873924
664.2740708661397	138.16134217436962
664.5375354330699	159.0806710871848
664.801267716535	134.5403355435924
665.0651338582675	147.2701677717962
665.3285669291338	133.1350838858981
665.5922834645669	96.56754194294905
665.8561417322835	135.78377097147452
666.1195708661418	123.89188548573726
666.3832854330709	128.94594274286862
666.6471427165354	147.9729713714343
666.9105713582677	171.48648568571716
667.1742856791338	158.2432428428586
667.4381428395669	155.6216214214293
667.7015714197835	158.81081071071463
667.9652857098918	78.90540535535732
668.2291428549458	91.45270267767866
668.492571427473	123.22635133883932
668.7562857137365	168.61317566941966
669.0201428568682	147.80658783470983
669.2835714284341	133.90329391735492
669.5472857142171	109.45164695867746
669.8111428571085	143.22582347933871
670.0745714285542	131.61291173966936
670.3382857142772	93.30645586983468
670.6021428571386	109.15322793491734
670.8655714285693	128.07661396745868
671.1292857142846	153.03830698372934
671.3931428571423	139.01915349186467
671.6565714285712	134.50957674593235
671.9202857142856	134.25478837296617
672.1836428571428	140.1273941864831
672.4473214285714	147.56369709324156
672.7111607142857	136.28184854662078
672.9745803571429	192.6409242733104
673.2382901785714	192.82046213665518
673.5021450892857	152.4102310683276
673.7655725446429	178.70511553416378
674.0292862723214	154.8525577670819
674.2926431361607	197.92627888354093
674.5563215680804	155.46313944177047
674.8201607840401	180.23156972088523
675.08358039202	155.1157848604426
675.34729019601	181.0578924302213
675.6106450980051	136.52894621511064
675.8743225490025	145.26447310755532
676.1381612745013	144.63223655377766
676.4015806372506	122.81611827688883
676.6652903186252	136.9080591384444
676.9291451593126	132.9540295692222
677.1925725796564	160.9770147846111
677.4562862898282	138.48850739230556
677.719643144914	110.74425369615278
677.983321572457	84.37212684807639
678.2466607862285	112.6860634240382
678.5103303931143	149.8430317120191
678.7741651965571	135.42151585600953
679.0375825982785	157.71075792800477
679.3012912991393	109.85537896400238
679.5646456495697	123.4276894820012
679.8283228247849	138.7138447410006
680.0921614123924	95.3569223705003
680.3555807061962	133.17846118525014
680.6192903530981	142.08923059262509
680.882645176549	123.54461529631254
681.1463225882744	113.77230764815627
681.4096612941372	98.88615382407814
681.6733306470686	86.44307691203906
681.9366653235343	88.22153845601953
682.2003326617671	98.61076922800976
682.4641663308835	133.30538461400488
682.7275831654417	99.15269230700244
682.9912915827208	103.57634615350122
683.2546457913604	133.7881730767506
683.5183228956803	139.3940865383753
683.7816614478402	130.69704326918765
684.0453307239201	158.34852163459382
684.30866536196	133.1742608172969
684.57233268098	97.58713040864845
684.83566634049	108.79356520432422
685.099333170245	133.39678260216212
685.3631665851225	102.69839130108106
685.6265832925612	91.84919565054054
685.8902916462806	93.42459782527027
686.1536458231403	129.21229891263513
686.4173229115702	113.10614945631757
686.6806614557851	114.55307472815878
686.9443307278925	86.27653736407939
687.2076653639463	112.6382686820397
687.4713326819731	124.81913434101985
687.7346663409866	144.40956717050992
687.9983331704932	107.70478358525496
688.2616665852465	100.35239179262749
688.5253332926233	103.67619589631374
688.7886666463116	118.33809794815687
689.0523333231558	106.66904897407844
689.3156666615779	95.33452448703922
689.5793333307889	103.66726224351962
689.8426666653945	87.33363112175981
690.1063333326972	61.166815560879904
690.3696666663486	60.583407780439956
690.6333333331743	75.29170389021998
690.8966666665872	119.14585194511
691.1603333332936	134.072925972555
691.4236666666468	123.5364629862775
691.6873333333234	93.26823149313876
691.9506666666617	63.63411574656938
692.2143333333308	76.81705787328468
692.4776666666654	106.90852893664234
692.7413333333327	104.45426446832117
693.0046666666664	107.72713223416059
693.2683333333332	85.3635661170803
693.5316666666665	70.68178305854015
693.7948333333333	83.84089152927007
694.0584166666666	80.92044576463503
694.3217083333334	99.46022288231751
694.5853541666668	131.23011144115875
694.8486770833333	120.11505572057938
695.1123385416666	104.5575278602897
695.3756692708333	115.27876393014485
695.6393346354166	93.63938196507243
695.9026673177084	103.31969098253622
696.1663336588542	96.1598454912681
696.4296668294271	99.07992274563405
696.6928334147135	110.53996137281703
696.9564167073568	107.76998068640852
697.2197083536784	66.88499034320427
697.4833541768392	68.94249517160213
697.7466770884196	58.971247585801066
698.0103385442098	83.48562379290053
698.2736692721049	55.24281189645026
698.5373346360525	43.62140594822513
698.8006673180262	46.310702974112566
699.0638336590131	54.15535148705628
699.3274168295065	81.07767574352815
699.5907084147533	144.5388378717641
699.8543542073767	111.26941893588204
700.1176771036883	56.13470946794102
700.3813385518441	60.56735473397051
700.6446692759221	82.78367736698526
700.9078346379611	54.39183868349263
701.1714173189805	83.19591934174632
701.4347086594903	102.09795967087317
701.6983543297451	117.04897983543658
701.9616771648725	60.02448991771829
702.2248385824363	90.51224495885914
702.4884192912182	103.25612247942956
702.751709645609	95.62806123971478
703.0153548228045	82.81403061985739
703.2786774114022	40.407015309928696
703.5418387057011	62.20350765496435
703.8054193528505	62.60175382748217
704.0687096764252	84.30087691374109
704.3323548382126	64.65043845687055
704.5956774191063	41.32521922843527
704.8588387095531	107.16260961421764
705.1224193547765	84.58130480710882
705.3857096773883	90.79065240355442
705.6488548386942	68.39532620177721
705.9124274193471	89.1976631008886
706.1757137096736	74.0988315504443
706.4393568548368	56.04941577522215
706.7026784274184	83.52470788761107
706.9658392137092	95.26235394380554
707.2294196068547	82.13117697190276
707.4927098034273	83.56558848595138
707.7558549017136	102.28279424297568
708.0194274508568	105.14139712148784
708.2827137254285	88.57069856074392
708.5458568627142	85.28534928037196
708.8094284313571	98.64267464018599
709.0727142156786	87.821337320093
709.3358571078393	96.4106686600465
709.5994285539197	108.70533433002325
709.8627142769599	81.85266716501162
710.1258571384799	41.42633358250581
710.38942856924	47.2131667912529
710.6527142846201	39.10658339562645
710.91585714231	59.05329169781322
711.179428571155	84.52664584890661
711.4427142855775	80.2633229244533
711.7058571427888	75.63166146222665
711.9694285713944	62.31583073111332
712.2327142856972	49.65791536555666
712.4958571428485	48.32895768277833
712.7594285714242	27.164478841389165
713.022714285712	39.582239420694584
713.285857142856	31.291119710347292
713.549428571428	11.145559855173646
713.812714285714	24.572779927586822
714.0758571428571	53.28638996379341
714.3394285714285	52.643194981896706
714.6027142857142	68.82159749094835
714.8658571428571	59.410798745474175
715.1294285714285	56.20539937273709
715.3927142857142	43.102699686368545
715.655857142857	56.55134984318427
715.9189285714285	66.77567492159213
716.1824642857143	54.387837460796064
716.4457321428572	79.69391873039802
716.7088660714286	46.84695936519901
716.9724330357143	53.423479682599506
717.2357165178571	61.71173984129975
717.4988582589285	51.35586992064988
717.7619291294643	26.67793496032494
718.0254645647321	68.83896748016247
718.288732282366	49.91948374008123
718.551866141183	72.45974187004062
718.8154330705916	89.7298709350203
719.0787165352958	83.36493546751015
719.3418582676479	52.682467733755075
719.604929133824	40.34123386687754
719.868464566912	73.67061693343877
720.131732283456	52.33530846671938
720.394866141728	91.66765423335968
720.657933070864	72.83382711667984
720.921466535432	75.41691355833993
721.184733267716	60.208456779169964
721.447866633858	49.60422838958498
721.710933316929	57.802114194792495
721.9744666584645	55.40105709739625
722.2377333292322	48.200528548698124
722.5008666646161	47.60026427434906
722.763933332308	70.30013213717453
723.027466666154	49.650066068587265
723.290733333077	26.325033034293632
723.5538666665385	40.66251651714681
723.8169333332693	24.831258258573406
724.0804666666347	14.915629129286703
724.3437333333173	38.95781456464335
724.6068666666587	57.97890728232167
724.8699333333293	21.489453641160836
725.1334666666646	22.244726820580418
725.3967333333323	34.622363410290205
725.6598666666662	42.8111817051451
725.922933333333	20.90559085257255
726.1859666666664	74.45279542628627
726.4494833333332	42.726397713143136
726.7127416666666	55.86319885657157
726.9758708333334	34.431599428285786
727.2389354166667	21.215799714142893
727.5019677083333	28.607899857071445
727.7654838541666	47.30394992853572
728.0287419270833	69.65197496426786
728.2918709635417	56.82598748213393
728.5549354817708	19.912993741066966
728.8179677408855	18.456496870533485
729.0814838704428	33.72824843526674
729.3447419352214	29.36412421763337
729.6078709676107	21.182062108816687
729.8709354838054	41.59103105440835
730.1339677419028	19.295515527204174
730.3974838709514	64.64775776360209
730.6607419354757	38.82387888180104
730.9238709677379	48.911939440900525
731.186935483869	41.95596972045026
731.4499677419344	44.977984860225135
731.7129838709673	45.98899243011257
731.9764919354836	44.99449621505629
732.2397459677418	49.497248107528144
732.5028729838709	11.248624053764072
732.7659364919355	45.62431202688204
733.0289682459677	58.81215601344102
733.2919841229839	61.406078006720506
733.5554920614919	49.20303900336025
733.818746030746	21.101519501680126
734.081873015373	42.050759750840065
734.3449365076865	25.025379875420033
734.6079682538432	55.512689937710014
734.8709841269216	52.256344968855004
735.1344920634608	57.6281724844275
735.3977460317303	59.81408624221375
735.6608730158651	69.40704312110688
735.9239365079326	46.20352156055344
736.1869682539664	31.10176078027672
736.4499841269832	8.05088039013836
736.7129920634916	13.02544019506918
736.9759960317458	55.51272009753459
737.2394980158729	10.256360048767295
737.5027490079365	47.628180024383646
737.7658745039682	16.314090012191823
738.0289372519842	15.157045006095911
738.291968625992	24.578522503047957
738.554984312996	27.28926125152398
738.817992156498	30.64463062576199
739.080996078249	25.322315312880995
739.3444980391245	16.661157656440498
739.6077490195622	52.33057882822025
739.8708745097811	36.66528941411012
740.1339372548905	46.83264470705506
740.3969686274452	31.41632235352753
740.6599843137226	26.208161176763767
740.9229921568613	38.60408058838188
741.1859960784307	18.80204029419094
741.4489980392153	0.40102014709547085
741.7124990196077	15.700510073547736
741.9757495098038	9.350255036773868
742.2388747549019	45.17512751838694
742.501937377451	37.58756375919347
742.7649686887255	47.293781879596736
743.0279843443627	25.146890939798368
743.2909921721814	26.073445469899184
743.5539960860907	10.036722734949592
743.8169980430454	16.018361367474796
744.0799990215227	37.0091806837374
744.3429995107613	17.0045903418687
744.6059997553807	27.50229517093435
744.8694998776904	28.751147585467173
745.1327499388451	28.875573792733586
745.3958749694225	14.437786896366793
745.6589374847113	7.718893448183397
745.9219687423556	21.859446724091697
746.1849843711777	23.92972336204585
746.4479921855889	30.464861681022924
746.7109960927944	10.732430840511462
746.9739980463971	21.86621542025573
747.2369990231986	30.433107710127864
747.4999995115993	34.216553855063935
747.7629997557997	27.108276927531968
748.0259998778998	37.05413846376598
748.2889999389499	33.02706923188299
748.551999969475	29.513534615941495
748.8149999847375	11.256767307970748
749.0779999923687	12.628383653985374
749.3409999961843	15.814191826992687
749.6039999980921	15.407095913496343
749.867499999046	32.203547956748174
750.130749999523	43.101773978374084
750.3938749997615	19.550886989187042
750.6569374998808	25.77544349459352
750.9199687499404	31.88772174729676
751.1829843749701	62.443860873648376
751.445992187485	48.72193043682419
751.7089960937425	14.860965218412094
751.9719980468712	28.930482609206045
752.2349990234356	7.965241304603023
752.4979995117178	11.482620652301511
752.7609997558588	18.741310326150757
753.0239998779294	38.37065516307538
753.2869999389648	46.18532758153769
753.5499999694823	23.092663790768846
753.8129999847412	43.04633189538443
754.0759999923706	32.52316594769221
754.3389999961853	49.2615829738461
754.6019999980927	51.63079148692305
754.8649999990464	55.31539574346152
755.1279999995231	32.65769787173076
755.3909999997616	35.32884893586538
755.6539999998809	38.66442446793269
755.9169999999403	17.832212233966345
756.1799999999702	27.916106116983173
756.4429999999851	26.458053058491586
756.7059999999926	8.229026529245793
756.9689999999963	25.114513264622897
757.2319999999982	28.05725663231145
757.4949999999991	7.028628316155725
757.7579999999996	32.014314158077866
758.0209999999997	22.007157079038933
758.2834999999999	16.503578539519467
758.5462499999999	8.251789269759733
758.809125	38.12589463487987
759.0720625	23.062947317439935
759.3350312499999	28.531473658719968
759.598015625	5.265736829359984
759.8610078125	-16.86713158532001
760.12400390625	4.566434207339995
760.387001953125	2.7832171036699975
760.6500009765625	-12.608391448165001
760.9130004882813	-16.8041957240825
761.1760002441406	12.59790213795875
761.4390001220703	-21.701048931020626
761.7020000610352	3.149475534489687
761.9650000305176	8.074737767244844
762.2280000152588	21.03736888362242
762.4910000076294	37.01868444181121
762.7540000038148	15.009342220905605
763.0170000019074	19.004671110452804
763.2795000009537	26.002335555226402
763.5422500004768	7.001167777613201
763.8051250002384	39.0005838888066
764.0680625001191	26.5002919444033
764.3310312500596	26.25014597220165
764.5940156250298	-23.874927013899175
764.8570078125149	-2.4374635069495874
765.1200039062575	-5.218731753474794
765.3830019531288	9.390634123262604
765.6460009765644	3.195317061631302
765.9090004882822	9.59765853081565
766.1720002441411	-5.201170734592175
766.4345001220706	15.899414632703913
766.6972500610353	29.449707316351954
766.9601250305177	3.2248536581759772
767.2230625152588	5.612426829087989
767.4860312576294	22.306213414543993
767.7490156288147	16.153106707271995
768.0120078144073	16.576553353635997
768.2750039072037	25.288276676818
768.5380019536019	35.144138338409
768.8010009768009	35.5720691692045
769.0635004884005	16.28603458460225
769.3262502442003	0.14301729230112414
769.5891251221001	-25.428491353849438
769.85206256105	-20.71424567692472
770.115031280525	-4.3571228384623595
770.3780156402624	15.32143858076882
770.6410078201312	8.16071929038441
770.9040039100656	-5.919640354807795
771.1665019550328	3.0401798225961025
771.4292509775164	6.520089911298051
771.6921254887582	-8.739955044350975
771.9550627443791	-14.869977522175487
772.2180313721896	-9.434988761087745
772.4810156860948	-9.217494380543872
772.7440078430474	-15.108747190271936
773.0065039215237	-9.054373595135967
773.269251960762	4.472813202432016
773.5321259803809	2.736406601216008
773.7950629901904	-0.1317966993919959
774.0580314950953	8.434101650304003
774.3210157475476	18.217050825152
774.5840078737738	12.608525412576
774.8465039368868	-14.195737293712
775.1092519684435	2.902131353144
775.3721259842217	-1.548934323428
775.6350629921109	-11.774467161714
775.8980314960554	-7.887233580857
776.1610157480277	8.5563832095715
776.4235078740139	4.27819160478575
776.686253937007	5.139095802392875
776.9491269685035	9.569547901196437
777.2120634842518	9.784773950598218
777.4750317421259	16.39238697529911
777.7375158710629	41.69619348764955
778.0002579355314	21.348096743824776
778.2631289677656	-17.825951628087612
778.5260644838828	-9.912975814043806
778.7890322419414	-20.956487907021902
779.0515161209707	-2.478243953510951
779.3142580604854	20.760878023244523
779.5771290302428	24.88043901162226
779.8400645151214	6.440219505811131
780.1030322575607	5.220109752905565
780.3655161287804	4.110054876452782
780.6282580643901	5.555027438226391
780.8911290321951	11.277513719113195
781.1540645160976	13.138756859556597
781.4170322580487	24.069378429778297
781.6795161290244	22.53468921488915
781.9422580645122	2.7673446074445742
782.2051290322561	15.883672303722287
782.468064516128	10.441836151861143
782.731032258064	2.2209180759305713
782.9935161290321	8.110459037965285
783.256258064516	17.555229518982642
783.519129032258	54.77761475949132
783.7820645161289	57.38880737974566
784.0445322580645	29.19440368987283
784.3072661290323	16.597201844936414
784.5701330645161	4.298600922468207
784.833066532258	-23.350699538765895
785.095533266129	-8.675349769382947
785.3582666330644	-24.837674884691474
785.6211333165322	-9.918837442345737
785.8840666582662	-6.459418721172868
786.1470333291331	8.270290639413567
786.4095166645666	15.635145319706783
786.6722583322833	9.317572659853392
786.9351291661417	23.658786329926695
787.1975645830709	12.829393164963347
787.4602822915353	-0.5853034175183263
787.7231411457676	1.2073482912408369
787.9860705728838	-3.3963258543795813
788.2485352864419	12.801837072810208
788.5112676432209	7.400918536405104
788.7741338216105	1.200459268202552
789.0370669108052	11.100229634101275
789.2995334554025	-7.949885182949362
789.5622667277013	19.02505740852532
789.8251333638507	38.012528704262664
790.0880666819253	46.50626435213133
790.3505333409627	17.253132176065666
790.6132666704814	22.62656608803283
790.8761333352406	29.813283044016416
791.1385666676204	15.906641522008208
791.4012833338102	3.953320761004104
791.6641416669052	2.476660380502052
791.9270708334526	6.738330190251026
792.1895354167264	-17.630834904874487
792.4522677083633	-9.815417452437243
792.7151338541817	4.592291273781378
792.9775669270908	10.796145636890689
793.2402834635454	-2.6019271815546556
793.5031417317728	14.699036409222671
793.7655708658864	3.3495182046113356
794.0282854329432	32.67475910230567
794.2911427164715	15.337379551152836
794.5535713582358	14.668689775576418
794.8162856791179	17.83434488778821
795.0791428395589	-11.582827556105896
795.3420714197795	-0.7914137780529478
795.6045357098897	17.604293110973526
795.8672678549449	11.802146555486763
796.1301339274725	2.9010732777433814
796.3925669637363	6.450536638871691
796.6552834818681	9.725268319435845
796.9181417409341	18.86263415971792
797.180570870467	13.93131707985896
797.4432854352335	8.46565853992948
797.7061427176168	-1.76717073003526
797.9685713588084	14.11641463498237
798.2312856794042	17.558207317491185
798.4941428397021	1.7791036587455924
798.7565714198511	-3.110448170627204
799.0192857099255	-10.555224085313602
799.2816428549627	3.722387957343199
799.5443214274813	3.3611939786715994
799.8071607137407	-23.8194030106642
800.0695803568703	-26.4097015053321
800.3322901784352	-15.20485075266605
800.5951450892176	-19.102425376333024
800.8575725446087	-20.051212688166512
801.1202862723044	-23.025606344083258
801.3831431361522	-1.0128031720416288
801.6455715680761	14.493598413979186
801.9082857840381	12.746799206989593
802.171142892019	8.873399603494796
802.4335714460095	4.936699801747398
802.6962857230047	-4.031650099126301
802.9586428615023	-2.0158250495631505
803.2213214307512	6.992087475218424
803.4841607153755	-9.003956262390787
803.7465803576878	2.4980218688046065
804.0092901788439	14.249010934402303
804.271645089422	11.124505467201152
804.534322544711	17.562252733600577
804.7971612723554	6.281126366800288
805.0595806361778	8.140563183400143
805.3222903180889	-3.4297184082999284
805.5846451590444	-0.21485920414996418
805.8473225795221	-8.607429602074982
806.1101612897611	-9.80371480103749
806.3725806448806	-22.901857400518743
806.6352903224404	9.549071299740628
806.8976451612202	3.274535649870314
807.1603225806101	16.137267824935158
807.4231612903051	9.068633912467579
807.6855806451525	7.5343169562337895
807.9482903225762	6.267158478116895
808.2106451612881	23.13357923905845
808.473322580644	8.066789619529224
808.736161290322	1.0333948097646122
808.9985806451609	18.016697404882308
809.2612903225804	4.008348702441154
809.5236451612902	23.504174351220577
809.7863225806451	5.2520871756102885
810.0486612903226	-7.373956412194856
810.3113306451612	-1.6869782060974279
810.5741653225806	21.156510896951286
810.8365826612903	15.078255448475643
811.0992913306452	12.539127724237822
811.3616456653226	14.769563862118911
811.6243228326613	13.384781931059456
811.8866614163306	-2.807609034470272
812.1493307081653	15.596195482764864
812.4116653540826	23.29809774138243
812.6743326770413	-2.3509511293087844
812.9366663385206	-10.675475564654391
813.1993331692603	-16.337737782327196
813.4621665846302	-16.168868891163598
813.7245832923151	-7.584434445581799
813.9872916461575	-2.7922172227908995
814.2496458230787	16.103891388604552
814.5123229115393	20.551945694302276
814.7746614557697	16.275972847151138
815.0373307278849	-3.362013576424431
815.2996653639425	14.318993211787785
815.5623326819713	18.659496605893892
815.8246663409857	38.329748302946946
816.0873331704929	19.164874151473473
816.3496665852465	-5.4175629242632635
816.6123332926232	-18.208781462131633
816.8746666463117	1.3956092689341837
817.1373333231559	12.697804634467092
817.399666661578	-4.651097682766454
817.6623333307889	0.674451158616773
817.9246666653944	-5.162774420691614
818.1873333326972	3.918612789654193
818.4496666663485	4.959306394827097
818.7123333331742	2.4796531974135485
818.9746666665872	-10.760173401293226
819.2373333332936	3.119913299353387
819.4996666666468	-6.4400433503233065
819.7623333333233	5.779978324838346
820.0246666666617	-7.110010837580827
820.2873333333308	9.444994581209587
820.5496666666654	-15.777502709395208
820.8123333333327	-17.388751354697604
821.0746666666664	-20.194375677348802
821.3373333333332	-30.5971878386744
821.5996666666665	-1.7985939193372005
821.8623333333333	1.1007030403313998
822.1246666666666	-14.9496484798343
822.3873333333333	-0.47482423991715006
822.6496666666667	-3.737412119958575
822.9123333333333	22.63129394002071
823.1746666666667	6.315646970010356
823.4373333333333	-3.842176514994822
823.6996666666666	14.078911742502589
823.9618333333333	2.5394558712512945
824.2244166666667	8.269727935625648
824.4867083333334	10.634863967812823
824.7493541666666	6.8174319839064115
825.0116770833333	5.908715991953206
825.2743385416667	-3.045642004023397
825.5366692708333	-3.022821002011699
825.7993346354167	-9.51141050100585
826.0616673177083	-20.255705250502924
826.3243336588541	-3.627852625251462
826.586666829427	1.686073687374269
826.8488334147135	-8.156963156312866
827.1114167073567	7.421518421843567
827.3737083536784	15.710759210921783
827.6363541768392	25.35537960546089
827.8986770884196	9.177689802730445
828.1613385442098	-13.411155098634778
828.4236692721049	-22.20557754931739
828.6858346360525	-15.102788774658695
828.9484173180263	-3.5513943873293474
829.2107086590131	9.224302806335327
829.4733543295065	-7.387848596832336
829.7356771647533	1.3060757015838318
829.9978385823766	-4.846962149208084
830.2604192911883	12.576518925395959
830.5227096455942	-9.21174053730202
830.7853548227971	-3.6058702686510102
831.0476774113986	-12.802935134325505
831.3098387056993	-6.401467567162753
831.5724193528497	-9.200733783581377
831.8347096764248	-8.100366891790689
832.0973548382124	-22.050183445895343
832.3596774191062	-11.525091722947671
832.6218387095531	-10.762545861473836
832.8844193547766	4.118727069263082
833.1467096773883	0.05936353463154109
833.4093548386942	-11.47031823268423
833.6716774193471	12.764840883657886
833.9338387096736	2.882420441828943
834.1964193548367	14.44121022091447
834.4587096774184	1.7206051104572353
834.7213548387092	18.360302555228618
834.9836774193545	15.680151277614309
835.2458387096773	19.840075638807154
835.5084193548387	-4.579962180596423
835.7707096774193	3.7100189097017884
836.0328548387097	-2.144990545149106
836.2954274193548	-10.072495272574553
836.5577137096775	-9.536247636287277
836.8198568548387	-2.7681238181436383
837.0824284274194	17.615938090928182
837.3447142137097	-17.19203095453591
837.6073571068548	-20.596015477267954
837.8696785534273	-24.798007738633977
838.1318392767137	-7.399003869316989
838.3944196383568	-5.199501934658494
838.6567098191783	2.900249032670753
838.9188549095892	6.950124516335377
839.1814274547946	-2.5249377418323116
839.4437137273974	-4.262468870916155
839.7058568636987	-2.1312344354580777
839.9684284318494	9.934382782270962
840.2307142159248	-3.032808608864519
840.4928571079624	-6.0164043044322595
840.7554285539812	3.4917978477838703
841.0177142769905	-2.754101076108065
841.2798571384953	-0.8770505380540325
841.5424285692477	5.561474730972984
841.8047142846239	15.780737365486491
842.0668571423118	-10.109631317256754
842.3294285711559	12.945184341371622
842.591714285578	15.972592170685811
842.8538571427889	19.486296085342907
843.1159285713945	-4.756851957328546
843.3784642856972	3.621574021335727
843.6407321428486	-12.189212989332137
843.9028660714243	0.9053935053339313
844.1654330357121	-14.047303247333033
844.4277165178561	-6.523651623666517
844.6898582589281	11.238174188166742
844.952429129464	12.11908709408337
845.214714564732	-12.940456452958315
845.476857282366	-18.470228226479158
845.7389286411831	-12.735114113239579
846.0014643205916	-12.36755705661979
846.2637321602958	16.316221471690106
846.5258660801479	14.658110735845053
846.788433040074	2.3290553679225265
847.050716520037	7.164527683961263
847.3128582600185	-7.417736158019368
847.5749291300092	2.291131920990316
847.8374645650047	-10.354434039504842
848.0997322825024	-8.17721701975242
848.3618661412512	-5.08860850987621
848.6239330706255	-1.0443042549381052
848.8864665353128	-6.022152127469052
849.1487332676563	-11.511076063734526
849.4108666338282	-10.755538031867264
849.673433316914	-12.377769015933632
849.9357166584571	-4.188884507966816
850.1978583292286	-7.5944422539834076
850.4599291646143	-28.297221126991705
850.7224645823071	-19.14861056349585
850.9847322911535	-5.574305281747925
851.2468661455767	6.212847359126037
851.5089330727883	27.60642367956302
851.7714665363942	24.80321183978151
852.0337332681971	22.901605919890756
852.2958666340985	12.450802959945378
852.5579333170492	6.225401479972689
852.8199666585247	-6.3872992600136556
853.0824833292623	-25.193649630006828
853.3447416646311	19.903175184996584
853.6068708323155	8.451587592498292
853.8689354161577	-2.274206203750854
854.1314677080788	-14.137103101875427
854.3937338540394	-5.0685515509377135
854.6558669270197	12.965724224531144
854.9179334635098	17.482862112265572
855.1799667317549	8.741431056132786
855.4424833658775	10.870715528066393
855.7047416829387	21.435357764033196
855.9668708414694	3.217678882016598
856.2289354207346	12.6088394410083
856.4914677103673	3.80441972050415
856.7537338551836	1.402209860252075
857.0158669275918	-6.7988950698739625
857.2779334637959	-14.899447534936982
857.539966731898	-3.949723767468491
857.802483365949	-8.974861883734246
858.0647416829745	-14.487430941867123
858.3268708414873	-6.243715470933561
858.5889354207436	-2.6218577354667807
858.8509677103718	-16.81092886773339
859.1129838551859	-8.405464433866696
859.375491927593	1.7972677830666521
859.6377459637965	4.898633891533326
859.8998729818983	4.449316945766663
860.1619364909491	-7.275341527116669
860.4239682454745	0.8623292364416657
860.6864841227373	10.931164618220834
860.9487420613686	5.965582309110417
861.2108710306843	29.48279115455521
861.4729355153422	35.2413955772776
861.734967757671	19.6206977886388
861.9969838788355	20.3103488943194
862.2594919394178	14.6551744471597
862.521745969709	18.32758722357985
862.7838729848545	20.663793611789927
863.0459364924272	7.331896805894964
863.3079682462137	8.165948402947482
863.5699841231069	-3.417025798526259
863.8319920615535	-1.7085128992631295
864.0944960307768	5.145743550368435
864.3567480153883	-7.427128224815783
864.6188740076941	-4.713564112407891
864.8809370038471	-7.356782056203945
865.1429685019235	-18.678391028101974
865.4049842509618	-1.3391955140509868
865.6669921254809	13.830402242974507
865.9294960627404	-1.0847988785127463
866.1917480313703	16.45760056074363
866.4538740156852	-7.271199719628186
866.7159370078425	-18.135599859814093
866.9779685039213	-8.567799929907046
867.2399842519605	-9.783899964953523
867.5019921259802	-15.391949982476762
867.7639960629901	-16.69597499123838
868.0264980314951	-11.84798749561919
868.2887490157475	-2.923993747809595
868.5508745078737	-10.461996873904798
868.8129372539369	-8.7309984369524
869.0749686269685	-25.8654992184762
869.3369843134842	-16.4327496092381
869.598992156742	-9.21637480461905
869.860996078371	3.8918125976904747
870.1229980391855	16.945906298845237
870.3854990195928	-2.5270468505773813
870.6477495097963	-8.26352342528869
870.9098747548982	-12.131761712644344
871.171937377449	-15.065880856322172
871.4339686887245	-5.032940428161086
871.6959843443622	-3.016470214080543
871.9579921721811	17.49176489295973
872.2199960860905	16.745882446479865
872.4819980430452	12.372941223239932
872.7439990215225	5.686470611619966
873.0059995107613	-14.656764694190016
873.2679997553806	-24.32838234709501
873.5304998776903	-20.664191173547504
873.7927499388452	-15.332095586773752
874.0548749694226	-5.666047793386876
874.3169374847113	5.6669761033065615
874.5789687423556	-13.66651194834672
874.8409843711778	-18.833255974173362
875.1029921855888	-0.9166279870866809
875.3649960927944	8.04168600645666
875.6269980463971	10.020843003228329
875.8889990231985	6.510421501614164
876.1509995115993	7.255210750807082
876.4129997557995	-6.872394624596459
876.6749998778998	1.5638026877017706
876.9369999389498	-16.218098656149113
877.1989999694749	-12.109049328074557
877.4609999847374	-5.054524664037278
877.7229999923687	10.472737667981361
877.9849999961843	-5.763631166009319
878.2469999980922	9.11818441699534
878.509499999046	3.5590922084976704
878.7717499995231	-11.220453895751165
879.0338749997616	-0.6102269478755824
879.2959374998808	4.194886526062209
879.5579687499404	11.597443263031105
879.8199843749702	9.798721631515551
880.0819921874852	6.899360815757776
880.3439960937426	8.949680407878887
880.6059980468713	8.474840203939443
880.8679990234357	12.237420101969722
881.1299995117179	25.61871005098486
881.3919997558589	5.8093550254924295
881.6539998779294	-2.0953224872537852
881.9159999389647	1.9523387563731074
882.1779999694824	6.476169378186554
882.4399999847412	-9.761915310906723
882.7019999923707	-2.3809576554533614
882.9639999961853	12.30952117227332
883.2259999980927	19.65476058613666
883.4879999990463	5.32738029306833
883.7499999995232	18.663690146534165
884.0119999997617	0.8318450732670826
884.2739999998807	5.915922536633541
884.5359999999404	7.957961268316771
884.7979999999702	11.478980634158386
885.0599999999852	-8.760509682920807
885.3219999999926	-7.3802548414604034
885.5839999999963	-11.690127420730201
885.8459999999982	-12.8450637103651
886.107999999999	5.07746814481745
886.3699999999994	8.538734072408726
886.6319999999997	8.269367036204363
886.8939999999998	18.634683518102182
887.156	15.317341759051091
887.4175	21.658670879525545
887.67925	14.329335439762772
887.941125	7.664667719881386
888.2030625	12.332333859940693
888.46503125	21.666166929970345
888.727015625	-3.1669165350148276
888.9890078125	7.916541732492586
889.2510039062499	14.458270866246293
889.513001953125	7.7291354331231465
889.7750009765625	8.864567716561574
890.0370004882813	6.432283858280787
890.2990002441406	10.216141929140393
890.5610001220703	14.608070964570196
890.8230000610351	14.304035482285098
891.0850000305176	2.652017741142549
891.3470000152588	3.3260088705712745
891.6090000076294	0.16300443528563724
891.8710000038147	-13.418497782357182
892.1330000019074	-6.209248891178591
892.3945000009537	-0.10462444558929551
892.6562500004768	-12.052312222794647
892.9181250002384	-1.0261561113973237
893.1800625001192	11.486921944301338
893.4420312500596	13.243460972150668
893.7040156250298	0.1217304860753341
893.9660078125148	-1.439134756962333
894.2280039062574	1.7804326215188335
894.4900019531287	3.390216310759417
894.7520009765644	-21.304891844620293
895.0140004882821	-8.152445922310147
895.2755002441411	-10.076222961155073
895.5372501220705	0.46188851942246334

==> Figures/Fig3/ODMR.dat <==
8.000000e+07	2.373463e+05
8.500000e+07	2.375376e+05
9.000000e+07	2.379682e+05
9.500000e+07	2.370612e+05
1.000000e+08	2.370749e+05
1.050000e+08	2.372602e+05
1.100000e+08	2.373718e+05
1.150000e+08	2.369402e+05
1.200000e+08	2.378863e+05
1.250000e+08	2.378512e+05
1.300000e+08	2.371888e+05
1.350000e+08	2.373761e+05
1.400000e+08	2.366124e+05
1.450000e+08	2.377269e+05
1.500000e+08	2.368322e+05
1.550000e+08	2.375188e+05
1.600000e+08	2.373714e+05
1.650000e+08	2.371041e+05
1.700000e+08	2.371592e+05
1.750000e+08	2.372308e+05
1.800000e+08	2.373086e+05
1.850000e+08	2.367224e+05
1.900000e+08	2.370253e+05
1.950000e+08	2.369310e+05
2.000000e+08	2.375304e+05
2.050000e+08	2.372688e+05
2.100000e+08	2.368261e+05
2.150000e+08	2.369722e+05
2.200000e+08	2.371318e+05
2.250000e+08	2.372645e+05
2.300000e+08	2.374841e+05
2.350000e+08	2.375190e+05
2.400000e+08	2.375473e+05
2.450000e+08	2.377627e+05
2.500000e+08	2.382118e+05
2.550000e+08	2.385376e+05
2.600000e+08	2.384416e+05
2.650000e+08	2.394784e+05
2.700000e+08	2.410835e+05
2.750000e+08	2.468657e+05
2.800000e+08	2.455082e+05
2.850000e+08	2.402627e+05
2.900000e+08	2.381722e+05
2.950000e+08	2.373059e+05
3.000000e+08	2.376945e+05
3.050000e+08	2.376024e+05
3.100000e+08	2.368324e+05
3.150000e+08	2.372353e+05
3.200000e+08	2.377151e+05
3.250000e+08	2.377051e+05
3.300000e+08	2.367996e+05
3.350000e+08	2.371053e+05
3.400000e+08	2.373296e+05
3.450000e+08	2.371729e+05
3.500000e+08	2.370478e+05
3.550000e+08	2.373108e+05
3.600000e+08	2.376769e+05
3.650000e+08	2.376376e+05
3.700000e+08	2.371980e+05
3.750000e+08	2.371471e+05
3.800000e+08	2.371133e+05
3.850000e+08	2.376686e+05
3.900000e+08	2.368390e+05
3.950000e+08	2.379916e+05
4.000000e+08	2.376208e+05
4.050000e+08	2.377184e+05
4.100000e+08	2.375500e+05
4.150000e+08	2.377300e+05
4.200000e+08	2.374290e+05
4.250000e+08	2.376535e+05
4.300000e+08	2.379100e+05
4.350000e+08	2.376737e+05
4.400000e+08	2.378735e+05
4.450000e+08	2.375053e+05
4.500000e+08	2.373000e+05
4.550000e+08	2.386049e+05
4.600000e+08	2.377718e+05
4.650000e+08	2.382500e+05
4.700000e+08	2.376880e+05
4.750000e+08	2.374345e+05
4.800000e+08	2.375935e+05
4.850000e+08	2.376745e+05
4.900000e+08	2.378920e+05
4.950000e+08	2.380531e+05
5.000000e+08	2.381147e+05
5.050000e+08	2.377602e+05
5.100000e+08	2.372796e+05
5.150000e+08	2.376908e+05
5.200000e+08	2.378173e+05
5.250000e+08	2.381288e+05
5.300000e+08	2.378986e+05
5.350000e+08	2.373518e+05
5.400000e+08	2.373024e+05
5.450000e+08	2.376310e+05
5.500000e+08	2.381931e+05
5.550000e+08	2.379706e+05
5.600000e+08	2.370912e+05
5.650000e+08	2.374010e+05
5.700000e+08	2.373563e+05
5.750000e+08	2.380976e+05
5.800000e+08	2.371906e+05
5.850000e+08	2.384184e+05
5.900000e+08	2.379643e+05
5.950000e+08	2.373382e+05
6.000000e+08	2.379933e+05
6.050000e+08	2.378720e+05
6.100000e+08	2.382349e+05
6.150000e+08	2.379235e+05
6.200000e+08	2.374849e+05
6.250000e+08	2.375716e+05
6.300000e+08	2.371963e+05
6.350000e+08	2.384388e+05
6.400000e+08	2.377584e+05
6.450000e+08	2.377755e+05
6.500000e+08	2.380814e+05
6.550000e+08	2.377584e+05
6.600000e+08	2.383886e+05
6.650000e+08	2.376863e+05
6.700000e+08	2.383453e+05
6.750000e+08	2.385504e+05
6.800000e+08	2.383135e+05
6.850000e+08	2.378351e+05
6.900000e+08	2.380600e+05
6.950000e+08	2.382939e+05
7.000000e+08	2.379439e+05
7.050000e+08	2.372518e+05
7.100000e+08	2.369133e+05
7.150000e+08	2.377500e+05
7.200000e+08	2.381057e+05
7.250000e+08	2.369151e+05
7.300000e+08	2.381333e+05
7.350000e+08	2.378957e+05
7.400000e+08	2.374616e+05
7.450000e+08	2.370276e+05
7.500000e+08	2.379365e+05
7.550000e+08	2.369820e+05
7.600000e+08	2.376796e+05
7.650000e+08	2.380239e+05
7.700000e+08	2.370765e+05
7.750000e+08	2.377796e+05
7.800000e+08	2.376202e+05
7.850000e+08	2.373969e+05
7.900000e+08	2.369804e+05
7.950000e+08	2.372592e+05
8.000000e+08	2.372665e+05
8.050000e+08	2.368112e+05
8.100000e+08	2.380410e+05
8.150000e+08	2.379220e+05
8.200000e+08	2.384035e+05
8.250000e+08	2.375812e+05
8.300000e+08	2.374255e+05
8.350000e+08	2.376418e+05
8.400000e+08	2.371565e+05
8.450000e+08	2.372937e+05
8.500000e+08	2.375288e+05
8.550000e+08	2.374963e+05
8.600000e+08	2.374990e+05
8.650000e+08	2.376798e+05
8.700000e+08	2.378463e+05
8.750000e+08	2.376382e+05
8.800000e+08	2.382449e+05
8.850000e+08	2.377539e+05
8.900000e+08	2.378020e+05
8.950000e+08	2.379312e+05
9.000000e+08	2.367714e+05
9.050000e+08	2.376147e+05
9.100000e+08	2.375978e+05
9.150000e+08	2.374896e+05
9.200000e+08	2.376186e+05
9.250000e+08	2.373539e+05
9.300000e+08	2.373604e+05
9.350000e+08	2.374757e+05
9.400000e+08	2.376688e+05
9.450000e+08	2.378265e+05
9.500000e+08	2.374110e+05
9.550000e+08	2.378786e+05
9.600000e+08	2.376351e+05
9.650000e+08	2.374716e+05
9.700000e+08	2.372588e+05
9.750000e+08	2.387533e+05
9.800000e+08	2.374424e+05
9.850000e+08	2.388004e+05
9.900000e+08	2.402588e+05
9.950000e+08	2.438249e+05
1.000000e+09	2.388808e+05
1.005000e+09	2.377929e+05
1.010000e+09	2.374447e+05
1.015000e+09	2.371176e+05
1.020000e+09	2.374524e+05
1.025000e+09	2.381255e+05
1.030000e+09	2.371871e+05
1.035000e+09	2.382320e+05
1.040000e+09	2.375659e+05
1.045000e+09	2.384957e+05
1.050000e+09	2.373049e+05
1.055000e+09	2.377176e+05
1.060000e+09	2.371908e+05
1.065000e+09	2.374029e+05
1.070000e+09	2.373057e+05
1.075000e+09	2.371518e+05
1.080000e+09	2.374622e+05
1.085000e+09	2.372169e+05
1.090000e+09	2.366604e+05
1.095000e+09	2.371469e+05
1.100000e+09	2.371392e+05
1.105000e+09	2.377173e+05
1.110000e+09	2.367755e+05
1.115000e+09	2.369702e+05
1.120000e+09	2.372406e+05
1.125000e+09	2.371598e+05
1.130000e+09	2.373288e+05
1.135000e+09	2.373771e+05
1.140000e+09	2.374480e+05
1.145000e+09	2.381235e+05
1.150000e+09	2.370453e+05
1.155000e+09	2.381196e+05
1.160000e+09	2.374584e+05
1.165000e+09	2.380890e+05
1.170000e+09	2.381512e+05
1.175000e+09	2.386055e+05
1.180000e+09	2.380316e+05
1.185000e+09	2.380565e+05
1.190000e+09	2.373033e+05
1.195000e+09	2.375190e+05
1.200000e+09	2.375878e+05
1.205000e+09	2.384322e+05
1.210000e+09	2.388986e+05
1.215000e+09	2.379692e+05
1.220000e+09	2.389627e+05
1.225000e+09	2.393657e+05
1.230000e+09	2.391461e+05
1.235000e+09	2.395833e+05
1.240000e+09	2.404067e+05
1.245000e+09	2.402963e+05
1.250000e+09	2.396880e+05
1.255000e+09	2.424467e+05
1.260000e+09	2.461967e+05
1.265000e+09	2.520478e+05
1.270000e+09	2.695718e+05
1.275000e+09	2.582608e+05
1.280000e+09	2.438771e+05
1.285000e+09	2.394818e+05
1.290000e+09	2.385265e+05
1.295000e+09	2.375235e+05
1.300000e+09	2.376924e+05
1.305000e+09	2.383408e+05
1.310000e+09	2.377212e+05
1.315000e+09	2.373200e+05
1.320000e+09	2.370349e+05
1.325000e+09	2.375816e+05
1.330000e+09	2.374288e+05
1.335000e+09	2.369102e+05
1.340000e+09	2.379171e+05
1.345000e+09	2.380224e+05
1.350000e+09	2.378443e+05
1.355000e+09	2.380922e+05
1.360000e+09	2.375343e+05
1.365000e+09	2.374714e+05
1.370000e+09	2.374278e+05
1.375000e+09	2.377902e+05
1.380000e+09	2.381924e+05
1.385000e+09	2.375978e+05
1.390000e+09	2.375231e+05
1.395000e+09	2.378814e+05
1.400000e+09	2.378600e+05
1.405000e+09	2.375649e+05
1.410000e+09	2.373680e+05
1.415000e+09	2.382914e+05
1.420000e+09	2.376988e+05
1.425000e+09	2.378386e+05
1.430000e+09	2.381335e+05
1.435000e+09	2.380867e+05
1.440000e+09	2.375131e+05
1.445000e+09	2.377263e+05
1.450000e+09	2.378961e+05
1.455000e+09	2.376065e+05
1.460000e+09	2.379751e+05
1.465000e+09	2.380914e+05
1.470000e+09	2.374378e+05
1.475000e+09	2.372341e+05
1.480000e+09	2.375198e+05
1.485000e+09	2.375447e+05
1.490000e+09	2.372447e+05
1.495000e+09	2.372814e+05
1.500000e+09	2.373404e+05
1.505000e+09	2.371890e+05
1.510000e+09	2.371916e+05
1.515000e+09	2.366010e+05
1.520000e+09	2.376312e+05
1.525000e+09	2.373082e+05
1.530000e+09	2.369384e+05
1.535000e+09	2.368708e+05
1.540000e+09	2.375637e+05
1.545000e+09	2.371963e+05
1.550000e+09	2.371767e+05
1.555000e+09	2.377894e+05
1.560000e+09	2.370582e+05
1.565000e+09	2.376569e+05
1.570000e+09	2.382027e+05
1.575000e+09	2.364863e+05
1.580000e+09	2.373716e+05
1.585000e+09	2.384065e+05
1.590000e+09	2.373420e+05
1.595000e+09	2.372900e+05
1.600000e+09	2.374241e+05
1.605000e+09	2.366414e+05
1.610000e+09	2.375157e+05
1.615000e+09	2.376920e+05
1.620000e+09	2.377367e+05
1.625000e+09	2.381373e+05
1.630000e+09	2.375743e+05
1.635000e+09	2.377153e+05
1.640000e+09	2.368206e+05
1.645000e+09	2.368522e+05
1.650000e+09	2.378002e+05
1.655000e+09	2.373818e+05
1.660000e+09	2.371902e+05
1.665000e+09	2.367098e+05
1.670000e+09	2.376573e+05
1.675000e+09	2.367824e+05
1.680000e+09	2.376159e+05
1.685000e+09	2.371961e+05
1.690000e+09	2.372565e+05
1.695000e+09	2.382304e+05
1.700000e+09	2.377304e+05
1.705000e+09	2.371624e+05
1.710000e+09	2.372908e+05
1.715000e+09	2.369920e+05
1.720000e+09	2.374496e+05
1.725000e+09	2.375812e+05
1.730000e+09	2.385290e+05
1.735000e+09	2.382382e+05
1.740000e+09	2.372369e+05
1.745000e+09	2.380800e+05
1.750000e+09	2.370618e+05
1.755000e+09	2.369576e+05
1.760000e+09	2.370545e+05
1.765000e+09	2.369543e+05
1.770000e+09	2.365557e+05
1.775000e+09	2.369251e+05
1.780000e+09	2.373927e+05
1.785000e+09	2.374010e+05
1.790000e+09	2.379424e+05
1.795000e+09	2.380884e+05
1.800000e+09	2.381259e+05
1.805000e+09	2.382751e+05
1.810000e+09	2.374380e+05
1.815000e+09	2.368737e+05
1.820000e+09	2.374543e+05
1.825000e+09	2.374357e+05
1.830000e+09	2.371620e+05
1.835000e+09	2.374033e+05
1.840000e+09	2.376937e+05
1.845000e+09	2.371759e+05
1.850000e+09	2.377351e+05
1.855000e+09	2.375547e+05
1.860000e+09	2.371653e+05
1.865000e+09	2.375547e+05
1.870000e+09	2.378280e+05
1.875000e+09	2.376933e+05
1.880000e+09	2.369902e+05
1.885000e+09	2.370798e+05
1.890000e+09	2.372537e+05
1.895000e+09	2.374286e+05
1.900000e+09	2.373824e+05
1.905000e+09	2.375006e+05
1.910000e+09	2.373829e+05
1.915000e+09	2.368012e+05
1.920000e+09	2.374992e+05
1.925000e+09	2.372731e+05
1.930000e+09	2.374680e+05
1.935000e+09	2.372239e+05
1.940000e+09	2.370486e+05
1.945000e+09	2.371488e+05
1.950000e+09	2.374088e+05
1.955000e+09	2.369057e+05
1.960000e+09	2.372241e+05
1.965000e+09	2.370198e+05
1.970000e+09	2.377914e+05
1.975000e+09	2.371261e+05
1.980000e+09	2.376527e+05
1.985000e+09	2.377114e+05
1.990000e+09	2.368786e+05
1.995000e+09	2.370904e+05
2.000000e+09	2.375645e+05
2.005000e+09	2.380612e+05
2.010000e+09	2.371833e+05
2.015000e+09	2.376396e+05
2.020000e+09	2.383153e+05
2.025000e+09	2.369057e+05
2.030000e+09	2.372873e+05
2.035000e+09	2.372265e+05
2.040000e+09	2.371076e+05
2.045000e+09	2.371859e+05
2.050000e+09	2.370082e+05
2.055000e+09	2.379310e+05
2.060000e+09	2.372741e+05
2.065000e+09	2.379761e+05
2.070000e+09	2.373322e+05
2.075000e+09	2.378765e+05
2.080000e+09	2.381569e+05
2.085000e+09	2.376022e+05
2.090000e+09	2.372073e+05
2.095000e+09	2.378165e+05
2.100000e+09	2.374543e+05
2.105000e+09	2.370410e+05
2.110000e+09	2.375873e+05
2.115000e+09	2.370890e+05
2.120000e+09	2.382094e+05
2.125000e+09	2.378186e+05
2.130000e+09	2.381041e+05
2.135000e+09	2.378053e+05
2.140000e+09	2.373302e+05
2.145000e+09	2.378973e+05
2.150000e+09	2.380606e+05
2.155000e+09	2.375480e+05
2.160000e+09	2.376792e+05
2.165000e+09	2.379210e+05
2.170000e+09	2.373288e+05
2.175000e+09	2.374908e+05
2.180000e+09	2.375886e+05
2.185000e+09	2.373588e+05
2.190000e+09	2.372935e+05
2.195000e+09	2.374565e+05
2.200000e+09	2.373408e+05
2.205000e+09	2.375980e+05
2.210000e+09	2.375708e+05
2.215000e+09	2.377402e+05
2.220000e+09	2.370159e+05
2.225000e+09	2.370565e+05
2.230000e+09	2.376365e+05
2.235000e+09	2.376845e+05
2.240000e+09	2.371169e+05
2.245000e+09	2.375486e+05
2.250000e+09	2.371714e+05
2.255000e+09	2.370580e+05
2.260000e+09	2.371147e+05
2.265000e+09	2.370067e+05
2.270000e+09	2.369859e+05
2.275000e+09	2.373335e+05
2.280000e+09	2.371976e+05
2.285000e+09	2.375278e+05
2.290000e+09	2.378682e+05
2.295000e+09	2.377253e+05
2.300000e+09	2.372286e+05
2.305000e+09	2.378306e+05
2.310000e+09	2.379216e+05
2.315000e+09	2.382886e+05
2.320000e+09	2.380484e+05
2.325000e+09	2.374800e+05
2.330000e+09	2.372824e+05
2.335000e+09	2.372333e+05
2.340000e+09	2.376661e+05
2.345000e+09	2.375463e+05
2.350000e+09	2.374524e+05
2.355000e+09	2.369245e+05
2.360000e+09	2.371192e+05
2.365000e+09	2.373882e+05
2.370000e+09	2.370994e+05
2.375000e+09	2.376767e+05
2.380000e+09	2.374682e+05
2.385000e+09	2.371835e+05
2.390000e+09	2.371469e+05
2.395000e+09	2.376337e+05
2.400000e+09	2.376484e+05
2.405000e+09	2.379861e+05
2.410000e+09	2.375700e+05
2.415000e+09	2.369788e+05
2.420000e+09	2.372184e+05
2.425000e+09	2.379655e+05
2.430000e+09	2.371912e+05
2.435000e+09	2.372841e+05
2.440000e+09	2.375463e+05
2.445000e+09	2.374443e+05
2.450000e+09	2.370892e+05
2.455000e+09	2.375129e+05
2.460000e+09	2.379363e+05
2.465000e+09	2.368831e+05
2.470000e+09	2.376500e+05
2.475000e+09	2.374961e+05
2.480000e+09	2.368055e+05
2.485000e+09	2.376129e+05
2.490000e+09	2.380763e+05
2.495000e+09	2.376233e+05
2.500000e+09	2.366212e+05
2.505000e+09	2.375184e+05
2.510000e+09	2.374408e+05
2.515000e+09	2.377363e+05
2.520000e+09	2.383400e+05
2.525000e+09	2.373931e+05
2.530000e+09	2.372010e+05
2.535000e+09	2.374018e+05
2.540000e+09	2.371857e+05
2.545000e+09	2.376682e+05
2.550000e+09	2.379004e+05
2.555000e+09	2.372524e+05
2.560000e+09	2.369212e+05
2.565000e+09	2.371069e+05
2.570000e+09	2.373184e+05
2.575000e+09	2.373931e+05
2.580000e+09	2.376071e+05
2.585000e+09	2.376035e+05
2.590000e+09	2.369384e+05
2.595000e+09	2.366894e+05
2.600000e+09	2.375096e+05
2.605000e+09	2.375616e+05
2.610000e+09	2.370731e+05
2.615000e+09	2.370224e+05
2.620000e+09	2.374333e+05
2.625000e+09	2.371908e+05
2.630000e+09	2.376420e+05
2.635000e+09	2.378692e+05
2.640000e+09	2.373804e+05
2.645000e+09	2.369096e+05
2.650000e+09	2.370376e+05
2.655000e+09	2.366131e+05
2.660000e+09	2.378359e+05
2.665000e+09	2.375992e+05
2.670000e+09	2.372308e+05
2.675000e+09	2.375518e+05
2.680000e+09	2.378876e+05
2.685000e+09	2.371884e+05
2.690000e+09	2.368969e+05
2.695000e+09	2.364592e+05
2.700000e+09	2.377478e+05
2.705000e+09	2.364196e+05
2.710000e+09	2.380171e+05
2.715000e+09	2.373645e+05
2.720000e+09	2.370771e+05
2.725000e+09	2.366696e+05
2.730000e+09	2.368392e+05
2.735000e+09	2.370014e+05
2.740000e+09	2.372196e+05
2.745000e+09	2.371716e+05
2.750000e+09	2.373808e+05
2.755000e+09	2.374222e+05
2.760000e+09	2.364400e+05
2.765000e+09	2.372667e+05
2.770000e+09	2.376192e+05
2.775000e+09	2.372751e+05
2.780000e+09	2.380992e+05
2.785000e+09	2.366512e+05
2.790000e+09	2.368522e+05
2.795000e+09	2.367518e+05
2.800000e+09	2.377620e+05
2.805000e+09	2.372861e+05
2.810000e+09	2.379502e+05
2.815000e+09	2.378196e+05
2.820000e+09	2.382094e+05
2.825000e+09	2.384076e+05
2.830000e+09	2.374463e+05
2.835000e+09	2.371757e+05
2.840000e+09	2.369769e+05
2.845000e+09	2.378257e+05
2.850000e+09	2.377455e+05
2.855000e+09	2.370302e+05
2.860000e+09	2.372853e+05
2.865000e+09	2.367904e+05
2.870000e+09	2.375484e+05
2.875000e+09	2.372906e+05
2.880000e+09	2.365027e+05
2.885000e+09	2.372339e+05
2.890000e+09	2.374451e+05
2.895000e+09	2.377839e+05
2.900000e+09	2.370467e+05
2.905000e+09	2.368929e+05
2.910000e+09	2.372700e+05
2.915000e+09	2.370463e+05
2.920000e+09	2.375463e+05
2.925000e+09	2.368543e+05
2.930000e+09	2.371051e+05
2.935000e+09	2.368024e+05
2.940000e+09	2.375557e+05
2.945000e+09	2.371833e+05
2.950000e+09	2.369667e+05
2.955000e+09	2.371141e+05
2.960000e+09	2.372618e+05
2.965000e+09	2.376804e+05
2.970000e+09	2.379061e+05
2.975000e+09	2.367308e+05
2.980000e+09	2.370206e+05
2.985000e+09	2.367196e+05
2.990000e+09	2.370994e+05
2.995000e+09	2.368202e+05
3.000000e+09	2.373480e+05
3.005000e+09	2.368300e+05
3.010000e+09	2.365329e+05
3.015000e+09	2.370098e+05
3.020000e+09	2.375537e+05
3.025000e+09	2.367300e+05
3.030000e+09	2.373606e+05
3.035000e+09	2.376890e+05
3.040000e+09	2.375320e+05
3.045000e+09	2.370376e+05
3.050000e+09	2.369624e+05
3.055000e+09	2.369147e+05
3.060000e+09	2.373206e+05
3.065000e+09	2.371108e+05
3.070000e+09	2.371269e+05
3.075000e+09	2.368224e+05
3.080000e+09	2.363324e+05
3.085000e+09	2.375359e+05
3.090000e+09	2.381545e+05
3.095000e+09	2.372608e+05
3.100000e+09	2.372743e+05
3.105000e+09	2.372592e+05
3.110000e+09	2.375794e+05
3.115000e+09	2.381298e+05
3.120000e+09	2.368106e+05
3.125000e+09	2.367931e+05
3.130000e+09	2.374620e+05
3.135000e+09	2.380137e+05
3.140000e+09	2.371961e+05
3.145000e+09	2.377957e+05
3.150000e+09	2.370100e+05
3.155000e+09	2.378824e+05
3.160000e+09	2.370269e+05
3.165000e+09	2.371027e+05
3.170000e+09	2.365504e+05
3.175000e+09	2.368929e+05
3.180000e+09	2.371480e+05
3.185000e+09	2.369184e+05
3.190000e+09	2.369310e+05
3.195000e+09	2.371861e+05
3.200000e+09	2.368939e+05
3.205000e+09	2.374973e+05
3.210000e+09	2.368716e+05
3.215000e+09	2.369931e+05
3.220000e+09	2.377667e+05
3.225000e+09	2.376612e+05
3.230000e+09	2.375676e+05
3.235000e+09	2.369131e+05
3.240000e+09	2.364076e+05
3.245000e+09	2.376002e+05
3.250000e+09	2.367465e+05
3.255000e+09	2.361165e+05
3.260000e+09	2.364486e+05
3.265000e+09	2.375412e+05
3.270000e+09	2.369416e+05
3.275000e+09	2.379796e+05
3.280000e+09	2.374761e+05
3.285000e+09	2.378471e+05
3.290000e+09	2.371627e+05
3.295000e+09	2.375751e+05
3.300000e+09	2.371216e+05


==> Figures/Fig3/Ori_A_MW.dat <==
0.	0.39351395699918756
0.17453292519943295	0.2462194835878325
0.3490658503988659	0.10905029603792712
0.5235987755982988	0.02230027028432363
0.6981317007977318	0.
0.8726646259971648	0.03205071727182798
1.0471975511965976	0.11943852361709648
1.2217304763960306	0.2508604503079378
1.3962634015954636	0.42214479911031677
1.5707963267948966	0.592451190626602
1.7453292519943295	0.7546308521966677
1.9198621771937625	0.8820884172745033
2.0943951023931953	0.9444457721821463
2.2689280275926285	0.9669164839575229
2.443460952792061	0.9385033183941257
2.6179938779914944	0.8648779710992064
2.792526803190927	0.7452949475186534
2.96705972839036	0.577284915259065
3.141592653589793	0.4200319825899572
3.3161255787892263	0.24985572101002448
3.490658503988659	0.12577491209996114
3.6651914291880923	0.03456156232760549
3.839724354387525	0.0036186537900939064
4.014257279586958	0.04457260135642227
4.1887902047863905	0.13597276736141603
4.363323129985823	0.2796681559303147
4.537856055185257	0.4443606715091728
4.71238898038469	0.6227640713712317
4.886921905584122	0.7826093240398383
5.061454830783556	0.9071904246141035
5.235987755982989	0.9897313862672085
5.410520681182422	1.
5.585053606381854	0.9579866311809769
5.759586531581287	0.869060770473547
5.93411945678072	0.733174311086955
6.1086523819801535	0.5587733120209925

==> Figures/Fig3/Ori_A_MW_deg.dat <==
0.	0.39351395699918756
10.	0.2462194835878325
20.	0.10905029603792712
30.	0.02230027028432363
40.	0.
50.	0.03205071727182798
60.	0.11943852361709648
70.	0.2508604503079378
80.	0.42214479911031677
90.	0.592451190626602
100.	0.7546308521966677
110.	0.8820884172745033
120.	0.9444457721821463
130.	0.9669164839575229
140.	0.9385033183941257
150.	0.8648779710992064
160.	0.7452949475186534
170.	0.577284915259065
180.	0.4200319825899572
190.	0.24985572101002448
200.	0.12577491209996114
210.	0.03456156232760549
220.	0.0036186537900939064
230.	0.04457260135642227
240.	0.13597276736141603
250.	0.2796681559303147
260.	0.4443606715091728
270.	0.6227640713712317
280.	0.7826093240398383
290.	0.9071904246141035
300.	0.9897313862672085
310.	1.
320.	0.9579866311809769
330.	0.869060770473547
340.	0.733174311086955
350.	0.5587733120209925

==> Figures/Fig3/Ori_A_MW_deg_Fit.dat <==
0.	0.5
2.25	0.4607704521360775
4.5	0.4217827674798845
6.75	0.38327731807204724
9.	0.3454915028125263
11.25	0.3086582838174551
13.5	0.2730047501302265
15.75	0.2387507176420255
18.	0.20610737385376332
20.25	0.17527597583490806
22.5	0.14644660940672627
24.75	0.11979701719998448
27.	0.09549150281252639
29.25	0.07367991782295391
31.5	0.054496737905816106
33.75	0.03806023374435663
36.	0.02447174185242318
38.25	0.013815039801161721
40.5	0.006155829702431115
42.75	0.0015413331334360736
45.	0.
47.25	0.0015413331334360736
49.5	0.006155829702431115
51.75	0.013815039801161721
54.	0.02447174185242318
56.25	0.03806023374435663
58.5	0.054496737905816106
60.75	0.07367991782295391
63.	0.09549150281252639
65.25	0.11979701719998448
67.5	0.14644660940672627
69.75	0.17527597583490828
72.	0.20610737385376354
74.25	0.2387507176420256
76.5	0.2730047501302266
78.75	0.3086582838174551
81.	0.3454915028125263
83.25	0.38327731807204724
85.5	0.4217827674798845
87.75	0.4607704521360775
90.	0.5
92.25	0.5392295478639226
94.5	0.5782172325201154
96.75	0.6167226819279528
99.	0.6545084971874737
101.25	0.6913417161825449
103.5	0.7269952498697735
105.75	0.7612492823579745
108.	0.7938926261462366
110.25	0.8247240241650918
112.5	0.8535533905932737
114.75	0.8802029828000155
117.	0.9045084971874737
119.25	0.9263200821770461
121.5	0.9455032620941839
123.75	0.9619397662556434
126.	0.9755282581475768
128.25	0.9861849601988383
130.5	0.9938441702975689
132.75	0.998458666866564
135.	1.
137.25	0.998458666866564
139.5	0.9938441702975689
141.75	0.9861849601988383
144.	0.9755282581475768
146.25	0.9619397662556434
148.5	0.9455032620941839
150.75	0.9263200821770461
153.	0.9045084971874737
155.25	0.8802029828000154
157.5	0.8535533905932737
159.75	0.8247240241650918
162.	0.7938926261462365
164.25	0.7612492823579744
166.5	0.7269952498697734
168.75	0.6913417161825448
171.	0.6545084971874737
173.25	0.6167226819279528
175.5	0.5782172325201154
177.75	0.5392295478639224
180.	0.5
182.25	0.4607704521360775
184.5	0.4217827674798845
186.75	0.38327731807204724
189.	0.3454915028125263
191.25	0.3086582838174551
193.5	0.2730047501302265
195.75	0.2387507176420255
198.	0.20610737385376332
200.25	0.17527597583490806
202.5	0.14644660940672627
204.75	0.11979701719998448
207.	0.09549150281252639
209.25	0.07367991782295391
211.5	0.054496737905816106
213.75	0.03806023374435663
216.	0.02447174185242318
218.25	0.013815039801161721
220.5	0.006155829702431115
222.75	0.0015413331334360736
225.	0.
227.25	0.0015413331334360736
229.5	0.006155829702431115
231.75	0.013815039801161721
234.	0.02447174185242318
236.25	0.03806023374435663
238.5	0.054496737905816106
240.75	0.07367991782295391
243.	0.09549150281252639
245.25	0.11979701719998448
247.5	0.14644660940672627
249.75	0.17527597583490828
252.	0.20610737385376354
254.25	0.2387507176420256
256.5	0.2730047501302266
258.75	0.3086582838174551
261.	0.3454915028125263
263.25	0.38327731807204724
265.5	0.4217827674798845
267.75	0.4607704521360775
270.	0.5
272.25	0.5392295478639226
274.5	0.5782172325201154
276.75	0.6167226819279528
279.	0.6545084971874737
281.25	0.6913417161825449
283.5	0.7269952498697735
285.75	0.7612492823579745
288.	0.7938926261462366
290.25	0.8247240241650918
292.5	0.8535533905932737
294.75	0.8802029828000155
297.	0.9045084971874737
299.25	0.9263200821770461
301.5	0.9455032620941839
303.75	0.9619397662556434
306.	0.9755282581475768
308.25	0.9861849601988383
310.5	0.9938441702975689
312.75	0.998458666866564
315.	1.
317.25	0.998458666866564
319.5	0.9938441702975689
321.75	0.9861849601988383
324.	0.9755282581475768
326.25	0.9619397662556434
328.5	0.9455032620941839
330.75	0.9263200821770461
333.	0.9045084971874737
335.25	0.8802029828000154
337.5	0.8535533905932737
339.75	0.8247240241650918
342.	0.7938926261462365
344.25	0.7612492823579744
346.5	0.7269952498697734
348.75	0.6913417161825448
351.	0.6545084971874737
353.25	0.6167226819279528
355.5	0.5782172325201154
357.75	0.5392295478639224
360.	0.5

==> Figures/Fig3/Ori_B_MW_deg.dat <==
0.	0.5521891661384131
10.	0.7198633004663308
20.	0.8477710236808691
30.	0.9696373151863549
40.	0.985083480092229
50.	0.9435644335229887
60.	0.881034396029676
70.	0.7646877437368786
80.	0.5965977808340359
90.	0.43308082660055086
100.	0.30449115735840476
110.	0.15805965591822219
120.	0.06478920545846162
130.	0.04210937190840819
140.	0.07493836663361292
150.	0.1538154527402643
160.	0.29044517507573103
170.	0.44218612649870964
180.	0.606578906858489
190.	0.7923846552227019
200.	0.8920710363894093
210.	0.9780343069158777
220.	1.
230.	0.9487194532781598
240.	0.8706444440640904
250.	0.7412595742715011
260.	0.5767307963461235
270.	0.398312351564517
280.	0.23885870811846188
290.	0.12797815352942976
300.	0.04072406935940498
310.	0.
320.	0.03389869480831775
330.	0.12214738104380202
340.	0.2600403410652617
350.	0.42171931728737816

==> Figures/Fig3/Ori_B_MW_deg_Fit.dat <==
0.	0.5
2.25	0.5392295478639224
4.5	0.5782172325201154
6.75	0.6167226819279528
9.	0.6545084971874737
11.25	0.6913417161825448
13.5	0.7269952498697734
15.75	0.7612492823579744
18.	0.7938926261462365
20.25	0.8247240241650918
22.5	0.8535533905932737
24.75	0.8802029828000154
27.	0.9045084971874737
29.25	0.9263200821770461
31.5	0.9455032620941839
33.75	0.9619397662556434
36.	0.9755282581475768
38.25	0.9861849601988383
40.5	0.9938441702975689
42.75	0.998458666866564
45.	1.
47.25	0.998458666866564
49.5	0.9938441702975689
51.75	0.9861849601988383
54.	0.9755282581475768
56.25	0.9619397662556434
58.5	0.9455032620941839
60.75	0.9263200821770461
63.	0.9045084971874737
65.25	0.8802029828000155
67.5	0.8535533905932737
69.75	0.8247240241650918
72.	0.7938926261462366
74.25	0.7612492823579745
76.5	0.7269952498697735
78.75	0.6913417161825449
81.	0.6545084971874737
83.25	0.6167226819279528
85.5	0.5782172325201154
87.75	0.5392295478639226
90.	0.5
92.25	0.4607704521360775
94.5	0.4217827674798845
96.75	0.38327731807204724
99.	0.3454915028125263
101.25	0.3086582838174551
103.5	0.2730047501302266
105.75	0.2387507176420256
108.	0.20610737385376354
110.25	0.17527597583490828
112.5	0.14644660940672627
114.75	0.11979701719998448
117.	0.09549150281252639
119.25	0.07367991782295391
121.5	0.054496737905816106
123.75	0.03806023374435663
126.	0.02447174185242318
128.25	0.013815039801161721
130.5	0.006155829702431115
132.75	0.0015413331334360736
135.	0.
137.25	0.0015413331334360736
139.5	0.006155829702431115
141.75	0.013815039801161721
144.	0.02447174185242318
146.25	0.03806023374435663
148.5	0.054496737905816106
150.75	0.07367991782295391
153.	0.09549150281252639
155.25	0.11979701719998448
157.5	0.14644660940672627
159.75	0.17527597583490806
162.	0.20610737385376332
164.25	0.2387507176420255
166.5	0.2730047501302265
168.75	0.3086582838174551
171.	0.3454915028125263
173.25	0.38327731807204724
175.5	0.4217827674798845
177.75	0.4607704521360775
180.	0.5
182.25	0.5392295478639224
184.5	0.5782172325201154
186.75	0.6167226819279528
189.	0.6545084971874737
191.25	0.6913417161825448
193.5	0.7269952498697734
195.75	0.7612492823579744
198.	0.7938926261462365
200.25	0.8247240241650918
202.5	0.8535533905932737
204.75	0.8802029828000154
207.	0.9045084971874737
209.25	0.9263200821770461
211.5	0.9455032620941839
213.75	0.9619397662556434
216.	0.9755282581475768
218.25	0.9861849601988383
220.5	0.9938441702975689
222.75	0.998458666866564
225.	1.
227.25	0.998458666866564
229.5	0.9938441702975689
231.75	0.9861849601988383
234.	0.9755282581475768
236.25	0.9619397662556434
238.5	0.9455032620941839
240.75	0.9263200821770461
243.	0.9045084971874737
245.25	0.8802029828000155
247.5	0.8535533905932737
249.75	0.8247240241650918
252.	0.7938926261462366
254.25	0.7612492823579745
256.5	0.7269952498697735
258.75	0.6913417161825449
261.	0.6545084971874737
263.25	0.6167226819279528
265.5	0.5782172325201154
267.75	0.5392295478639226
270.	0.5
272.25	0.4607704521360775
274.5	0.4217827674798845
276.75	0.38327731807204724
279.	0.3454915028125263
281.25	0.3086582838174551
283.5	0.2730047501302266
285.75	0.2387507176420256
288.	0.20610737385376354
290.25	0.17527597583490828
292.5	0.14644660940672627
294.75	0.11979701719998448
297.	0.09549150281252639
299.25	0.07367991782295391
301.5	0.054496737905816106
303.75	0.03806023374435663
306.	0.02447174185242318
308.25	0.013815039801161721
310.5	0.006155829702431115
312.75	0.0015413331334360736
315.	0.
317.25	0.0015413331334360736
319.5	0.006155829702431115
321.75	0.013815039801161721
324.	0.02447174185242318
326.25	0.03806023374435663
328.5	0.054496737905816106
330.75	0.07367991782295391
333.	0.09549150281252639
335.25	0.11979701719998448
337.5	0.14644660940672627
339.75	0.17527597583490806
342.	0.20610737385376332
344.25	0.2387507176420255
346.5	0.2730047501302265
348.75	0.3086582838174551
351.	0.3454915028125263
353.25	0.38327731807204724
355.5	0.4217827674798845
357.75	0.4607704521360775
360.	0.5

==> Figures/Fig3/Ori_C_MW_deg.dat <==
0.	0.9975342162533406
10.	0.900989508710993
20.	0.770051548505904
30.	0.6006051887173346
40.	0.41966220884979755
50.	0.25141536124772856
60.	0.12271730651496437
70.	0.03936774060111181
80.	0.
90.	0.05128650035700455
100.	0.10211777955595469
110.	0.26320917400795074
120.	0.42253401050214023
130.	0.5628581599284331
140.	0.7177270214707435
150.	0.88446091905169
160.	0.9634633752091809
170.	0.9671035541431224
180.	0.9538151675781429
190.	0.8831004544172719
200.	0.751399958058311
210.	0.605831251480404
220.	0.42888312971226117
230.	0.27775454112778875
240.	0.1402113935930991
250.	0.05303195980478459
260.	0.07884027645941816
270.	0.13774854733755615
280.	0.22940040129430828
290.	0.3597321590870455
300.	0.5176639035112858
310.	0.6726248603806261
320.	0.7483936180203009
330.	0.8849524140411947
340.	0.9754641961924476
350.	1.

==> Figures/Fig3/Ori_C_MW_deg_Fit.dat <==
0.	0.9698463103929542
2.25	0.9549806354382716
4.5	0.9373098535696979
6.75	0.916942911033584
9.	0.8940053768033609
11.25	0.868638668405062
13.5	0.8409991800312493
15.75	0.8112573183188098
18.	0.7795964517353734
20.25	0.7462117800517336
22.5	0.7113091308703499
24.75	0.6751036906297337
27.	0.6378186779084996
29.25	0.5996839672085986
31.5	0.5609346717025737
33.75	0.5218096936826679
36.	0.48255025164874943
38.25	0.4433983931160467
40.5	0.4045955023117276
42.75	0.3663808119608716
45.	0.32898992833716567
47.25	0.29265337867188035
49.5	0.2575951898768314
51.75	0.22403150734397093
54.	0.1921692623371708
56.25	0.1622048961921697
58.5	0.13432314919041466
60.75	0.10869592157379315
63.	0.08548121372247908
65.25	0.06482215203005026
67.5	0.046846106481674976
69.75	0.031663905375801105
72.	0.019369152030840442
74.25	0.01003764768958515
76.5	0.003726924179339064
78.75	0.00047588920907104537
81.	0.00030458649045206343
83.25	0.0032140721617063273
85.5	0.009186408276167901
87.75	0.01818477339568858
90.	0.030153689607045897
92.25	0.04501936456172839
94.5	0.06269014643030213
96.75	0.08305708896641595
99.	0.10599462319663899
101.25	0.1313613315949379
103.5	0.1590008199687507
105.75	0.18874268168119024
108.	0.2204035482646265
110.25	0.2537882199482665
112.5	0.28869086912965025
114.75	0.32489630937026615
117.	0.36218132209150045
119.25	0.40031603279140127
121.5	0.4390653282974264
123.75	0.47819030631733195
126.	0.5174497483512506
128.25	0.5566016068839533
130.5	0.5954044976882724
132.75	0.6336191880391284
135.	0.6710100716628344
137.25	0.7073466213281195
139.5	0.7424048101231686
141.75	0.7759684926560291
144.	0.8078307376628291
146.25	0.8377951038078302
148.5	0.8656768508095852
150.75	0.891304078426207
153.	0.9145187862775208
155.25	0.9351778479699498
157.5	0.953153893518325
159.75	0.9683360946241988
162.	0.9806308479691594
164.25	0.9899623523104149
166.5	0.996273075820661
168.75	0.9995241107909288
171.	0.9996954135095478
173.25	0.9967859278382938
175.5	0.990813591723832
177.75	0.9818152266043115
180.	0.9698463103929542
182.25	0.9549806354382716
184.5	0.9373098535696979
186.75	0.916942911033584
189.	0.8940053768033609
191.25	0.868638668405062
193.5	0.8409991800312493
195.75	0.8112573183188098
198.	0.7795964517353734
200.25	0.7462117800517336
202.5	0.7113091308703499
204.75	0.6751036906297337
207.	0.6378186779084996
209.25	0.5996839672085986
211.5	0.5609346717025737
213.75	0.5218096936826679
216.	0.48255025164874943
218.25	0.4433983931160467
220.5	0.4045955023117276
222.75	0.3663808119608716
225.	0.32898992833716567
227.25	0.29265337867188035
229.5	0.2575951898768314
231.75	0.22403150734397093
234.	0.1921692623371708
236.25	0.1622048961921697
238.5	0.13432314919041466
240.75	0.10869592157379315
243.	0.08548121372247908
245.25	0.06482215203005026
247.5	0.046846106481674976
249.75	0.031663905375801105
252.	0.019369152030840442
254.25	0.01003764768958515
256.5	0.003726924179339064
258.75	0.00047588920907104537
261.	0.00030458649045206343
263.25	0.0032140721617063273
265.5	0.009186408276167901
267.75	0.01818477339568858
270.	0.030153689607045897
272.25	0.04501936456172839
274.5	0.06269014643030213
276.75	0.08305708896641595
279.	0.10599462319663899
281.25	0.1313613315949379
283.5	0.1590008199687507
285.75	0.18874268168119024
288.	0.2204035482646265
290.25	0.2537882199482665
292.5	0.28869086912965025
294.75	0.32489630937026615
297.	0.36218132209150045
299.25	0.40031603279140127
301.5	0.4390653282974264
303.75	0.47819030631733195
306.	0.5174497483512506
308.25	0.5566016068839533
310.5	0.5954044976882724
312.75	0.6336191880391284
315.	0.6710100716628344
317.25	0.7073466213281195
319.5	0.7424048101231686
321.75	0.7759684926560291
324.	0.8078307376628291
326.25	0.8377951038078302
328.5	0.8656768508095852
330.75	0.891304078426207
333.	0.9145187862775208
335.25	0.9351778479699498
337.5	0.953153893518325
339.75	0.9683360946241988
342.	0.9806308479691594
344.25	0.9899623523104149
346.5	0.996273075820661
348.75	0.9995241107909288
351.	0.9996954135095478
353.25	0.9967859278382938
355.5	0.990813591723832
357.75	0.9818152266043115
360.	0.9698463103929542

==> Figures/Fig3/Ori_D_MW_deg.dat <==
0.	0.
10.	0.08919056436153372
20.	0.13214651788932907
30.	0.22000491317931548
40.	0.41506085025142736
50.	0.5384319849360683
60.	0.7255168981487
70.	0.8567688391892422
80.	0.9483710008422023
90.	1.
100.	0.8737815962101262
110.	0.7140369666183178
120.	0.5608896501499318
130.	0.4771497384402589
140.	0.33517275835160165
150.	0.18543521783013595
160.	0.07066575574107414
170.	0.029174974206576665
180.	0.052353190037596864
190.	0.05768155529549068
200.	0.1539466317003334
210.	0.23999672421119145
220.	0.3818213551885613
230.	0.589266890085495
240.	0.747060783210041
250.	0.8514932156329679
260.	0.9493617361789809
270.	0.9414319924550777
280.	0.7753914042999225
290.	0.6703579367800617
300.	0.5897717305492
310.	0.508355399809496
320.	0.3621473309150388
330.	0.17549635491444748
340.	0.09818466928273495
350.	0.007569597849753307

==> Figures/Fig3/Ori_D_MW_deg_Fit.dat <==
0.	0.
2.25	0.0015413331334360736
4.5	0.006155829702431115
6.75	0.013815039801161721
9.	0.02447174185242318
11.25	0.03806023374435663
13.5	0.054496737905816106
15.75	0.07367991782295391
18.	0.09549150281252627
20.25	0.11979701719998448
22.5	0.14644660940672627
24.75	0.17527597583490828
27.	0.20610737385376332
29.25	0.2387507176420255
31.5	0.2730047501302265
33.75	0.3086582838174551
36.	0.3454915028125263
38.25	0.38327731807204724
40.5	0.4217827674798845
42.75	0.4607704521360775
45.	0.5
47.25	0.5392295478639226
49.5	0.5782172325201154
51.75	0.6167226819279528
54.	0.6545084971874737
56.25	0.6913417161825449
58.5	0.7269952498697735
60.75	0.7612492823579745
63.	0.7938926261462366
65.25	0.8247240241650918
67.5	0.8535533905932737
69.75	0.8802029828000155
72.	0.9045084971874737
74.25	0.9263200821770461
76.5	0.9455032620941839
78.75	0.9619397662556434
81.	0.9755282581475768
83.25	0.9861849601988383
85.5	0.9938441702975689
87.75	0.998458666866564
90.	1.
92.25	0.998458666866564
94.5	0.9938441702975689
96.75	0.9861849601988383
99.	0.9755282581475768
101.25	0.9619397662556434
103.5	0.9455032620941839
105.75	0.9263200821770461
108.	0.9045084971874737
110.25	0.8802029828000155
112.5	0.8535533905932737
114.75	0.8247240241650918
117.	0.7938926261462366
119.25	0.7612492823579745
121.5	0.7269952498697735
123.75	0.6913417161825449
126.	0.6545084971874737
128.25	0.6167226819279528
130.5	0.5782172325201154
132.75	0.5392295478639226
135.	0.5
137.25	0.4607704521360775
139.5	0.4217827674798845
141.75	0.38327731807204724
144.	0.3454915028125263
146.25	0.3086582838174551
148.5	0.2730047501302265
150.75	0.2387507176420255
153.	0.20610737385376332
155.25	0.17527597583490828
157.5	0.14644660940672627
159.75	0.11979701719998448
162.	0.09549150281252627
164.25	0.07367991782295391
166.5	0.054496737905816106
168.75	0.03806023374435663
171.	0.02447174185242318
173.25	0.013815039801161721
175.5	0.006155829702431115
177.75	0.0015413331334360736
180.	0.
182.25	0.0015413331334360736
184.5	0.006155829702431115
186.75	0.013815039801161721
189.	0.02447174185242318
191.25	0.03806023374435663
193.5	0.054496737905816106
195.75	0.07367991782295391
198.	0.09549150281252627
200.25	0.11979701719998448
202.5	0.14644660940672627
204.75	0.17527597583490828
207.	0.20610737385376332
209.25	0.2387507176420255
211.5	0.2730047501302265
213.75	0.3086582838174551
216.	0.3454915028125263
218.25	0.38327731807204724
220.5	0.4217827674798845
222.75	0.4607704521360775
225.	0.5
227.25	0.5392295478639226
229.5	0.5782172325201154
231.75	0.6167226819279528
234.	0.6545084971874737
236.25	0.6913417161825449
238.5	0.7269952498697735
240.75	0.7612492823579745
243.	0.7938926261462366
245.25	0.8247240241650918
247.5	0.8535533905932737
249.75	0.8802029828000155
252.	0.9045084971874737
254.25	0.9263200821770461
256.5	0.9455032620941839
258.75	0.9619397662556434
261.	0.9755282581475768
263.25	0.9861849601988383
265.5	0.9938441702975689
267.75	0.998458666866564
270.	1.
272.25	0.998458666866564
274.5	0.9938441702975689
276.75	0.9861849601988383
279.	0.9755282581475768
281.25	0.9619397662556434
283.5	0.9455032620941839
285.75	0.9263200821770461
288.	0.9045084971874737
290.25	0.8802029828000155
292.5	0.8535533905932737
294.75	0.8247240241650918
297.	0.7938926261462366
299.25	0.7612492823579745
301.5	0.7269952498697735
303.75	0.6913417161825449
306.	0.6545084971874737
308.25	0.6167226819279528
310.5	0.5782172325201154
312.75	0.5392295478639226
315.	0.5
317.25	0.4607704521360775
319.5	0.4217827674798845
321.75	0.38327731807204724
324.	0.3454915028125263
326.25	0.3086582838174551
328.5	0.2730047501302265
330.75	0.2387507176420255
333.	0.20610737385376332
335.25	0.17527597583490828
337.5	0.14644660940672627
339.75	0.11979701719998448
342.	0.09549150281252627
344.25	0.07367991782295391
346.5	0.054496737905816106
348.75	0.03806023374435663
351.	0.02447174185242318
353.25	0.013815039801161721
355.5	0.006155829702431115
357.75	0.0015413331334360736
360.	0.

==> Figures/Fig3/UlmC1FitFreq1.dat <==
0	1445.1703849205085
1	1444.235856184624
2	1443.2845216278142
3	1442.3172007109288
4	1441.334784698315
5	1440.3382389840385
6	1439.328605312153
7	1438.307003867574
8	1437.274635210814
9	1436.2327820262528
10	1435.1828106497849
11	1434.1261723375667
12	1433.0644042333158
13	1431.9991299871328
14	1430.9320599743776
15	1429.864991058621
16	1428.7998058384974
17	1427.7384713143442
18	1426.683036907182
19	1425.6356317600687
20	1424.5984612503871
21	1423.5738026415452
22	1422.5639998042157
23	1421.57145694098
24	1420.598631254373
25	1419.6480245073428
26	1418.7221734371612
27	1417.823638999363
28	1416.9549944372554
29	1416.1188121952302
30	1415.3176497202155
31	1414.5540342249321
32	1413.8304465185977
33	1413.1493040445912
34	1412.512943299271
35	1411.9236018404438
36	1411.3834001263592
37	1410.8943234549342
38	1410.458204296527
39	1410.0767053302545
40	1409.7513035020895
41	1409.4832754214824
42	1409.2736844012722
43	1409.123369422653
44	1409.032936273361
45	1409.002751063735
46	1409.0329362733614
47	1409.1233694226526
48	1409.2736844012722
49	1409.4832754214826
50	1409.7513035020897
51	1410.0767053302545
52	1410.4582042965271
53	1410.8943234549345
54	1411.3834001263597
55	1411.9236018404438
56	1412.5129432992715
57	1413.1493040445914
58	1413.8304465185981
59	1414.5540342249326
60	1415.3176497202157
61	1416.1188121952305
62	1416.9549944372552
63	1417.8236389993635
64	1418.722173437162
65	1419.6480245073428
66	1420.5986312543735
67	1421.5714569409793
68	1422.5639998042163
69	1423.5738026415447
70	1424.598461250387
71	1425.635631760068
72	1426.683036907182
73	1427.7384713143445
74	1428.7998058384972
75	1429.86499105862
76	1430.932059974378
77	1431.9991299871333
78	1433.0644042333156
79	1434.1261723375671
80	1435.1828106497846
81	1436.2327820262533
82	1437.274635210814
83	1438.3070038675742
84	1439.3286053121528
85	1440.3382389840383
86	1441.3347846983158
87	1442.317200710929
88	1443.2845216278142
89	1444.2358561846247
90	1445.1703849205078
91	1446.0873577663885
92	1446.9860915655127
93	1447.8659675415759
94	1448.7264287276403
95	1449.5669773671214
96	1450.3871722965214
97	1451.1866263181234
98	1451.9650035696823
99	1452.722016897085
100	1453.4574252351426
101	1454.1710310009107
102	1454.8626775034397
103	1455.5322463733519
104	1456.1796550153474
105	1456.8048540864772
106	1457.4078250028736
107	1457.9885774775253
108	1458.547147091678
109	1459.0835929024313
110	1459.5979950891756
111	1460.0904526416057
112	1460.5610810921562
113	1461.0100102958304
114	1461.4373822605323
115	1461.8433490311602
116	1462.2280706308397
117	1462.5917130628322
118	1462.9344463767354
119	1463.256442802716
120	1463.5578749575766
121	1463.838914126537
122	1464.0997286245745
123	1464.340482241245
124	1464.5613327728013
125	1464.7624306453781
126	1464.9439176329238
127	1465.1059256733872
128	1465.24857578654
129	1465.3719770965586
130	1465.4762259622958
131	1465.5614052178903
132	1465.6275835260599
133	1465.6748148461218
134	1465.7031380184383
135	1465.7125764666139
136	1465.7031380184383
137	1465.6748148461218
138	1465.6275835260599
139	1465.5614052178903
140	1465.4762259622958
141	1465.3719770965586
142	1465.24857578654
143	1465.1059256733872
144	1464.9439176329238
145	1464.7624306453781
146	1464.5613327728013
147	1464.340482241245
148	1464.0997286245745
149	1463.838914126537
150	1463.5578749575766
151	1463.256442802716
152	1462.9344463767354
153	1462.5917130628322
154	1462.2280706308397
155	1461.8433490311602
156	1461.4373822605323
157	1461.0100102958304
158	1460.5610810921562
159	1460.0904526416057
160	1459.5979950891756
161	1459.0835929024313
162	1458.547147091678
163	1457.9885774775253
164	1457.4078250028736
165	1456.8048540864772
166	1456.1796550153474
167	1455.5322463733519
168	1454.8626775034397
169	1454.1710310009107
170	1453.4574252351426
171	1452.722016897085
172	1451.9650035696823
173	1451.1866263181234
174	1450.3871722965214
175	1449.5669773671214
176	1448.7264287276403
177	1447.8659675415759
178	1446.9860915655127
179	1446.0873577663885
180	1445.1703849205078

==> Figures/Fig3/UlmC1FitFreq2.dat <==
0	1008.8323955634523
1	1011.8809970915686
2	1014.9388421016008
3	1018.0026027757816
4	1021.068908967943
5	1024.134348363908
6	1027.1954666386896
7	1030.2487676354403
8	1033.2907135946862
9	1036.3177254662005
10	1039.3261833399658
11	1042.3124270369392
12	1045.2727569048218
13	1048.2034348685886
14	1051.100685790167
15	1053.960699196157
16	1056.7796314368318
17	1059.5536083435925
18	1062.2787284553992
19	1064.9510668872676
20	1067.5666799153623
21	1070.1216103532486
22	1072.6118937922251
23	1075.033565774839
24	1077.3826699644828
25	1079.655267364931
26	1081.8474466314935
27	1083.9553354999211
28	1085.9751133400516
29	1087.9030248184608
30	1089.7353946281357
31	1091.4686432137478
32	1093.0993033890175
33	1094.6240377086867
34	1096.0396564227774
35	1097.3431358064186
36	1098.531636626009
37	1099.6025224735224
38	1100.5533776770167
39	1101.3820244786189
40	1102.0865391628708
41	1102.6652668196662
42	1103.1168344379091
43	1103.4401620488266
44	1103.6344716713784
45	1103.6992938555861
46	1103.6344716713786
47	1103.4401620488268
48	1103.1168344379091
49	1102.6652668196664
50	1102.0865391628708
51	1101.3820244786193
52	1100.553377677016
53	1099.6025224735224
54	1098.5316366260097
55	1097.343135806419
56	1096.0396564227779
57	1094.624037708687
58	1093.0993033890177
59	1091.4686432137478
60	1089.735394628136
61	1087.903024818462
62	1085.975113340051
63	1083.9553354999211
64	1081.8474466314935
65	1079.655267364931
66	1077.382669964483
67	1075.033565774839
68	1072.6118937922251
69	1070.1216103532488
70	1067.5666799153626
71	1064.9510668872674
72	1062.2787284553992
73	1059.5536083435925
74	1056.7796314368322
75	1053.9606991961566
76	1051.100685790167
77	1048.2034348685888
78	1045.272756904822
79	1042.3124270369397
80	1039.3261833399658
81	1036.3177254662005
82	1033.290713594686
83	1030.2487676354406
84	1027.1954666386894
85	1024.1343483639073
86	1021.0689089679428
87	1018.0026027757816
88	1014.9388421016001
89	1011.8809970915684
90	1008.8323955634523
91	1005.796322821388
92	1002.7760214272492
93	999.7746909128423
94	996.795487419738
95	993.8415232559022
96	990.9158663604143
97	988.0215396695443
98	985.1615203792114
99	982.3387391004861
100	979.5560789062959
101	976.8163742688143
102	974.1224098882985
103	971.4769194152766
104	968.8825840690109
105	966.3420311561883
106	963.8578324946311
107	961.4325027477074
108	959.0684976758455
109	956.7682123122867
110	954.5339790708607
111	952.3680657941555
112	950.2726737510052
113	948.2499355926974
114	946.3019132777265
115	944.4305959752975
116	942.6378979581016
117	940.9256564951091
118	939.2956297553387
119	937.7494947336569
120	936.2888452097244
121	934.9151897511783
122	933.6299497720304
123	932.4344576571268
124	931.3299549632201
125	930.3175907069347
126	929.3984197494649
127	928.573401287423
128	927.8433974586694
129	927.2091720713833
130	926.6713894639374
131	926.2306135024172
132	925.8873067218186
133	925.6418296161446
134	925.4944400816986
135	925.4452930169923
136	925.4944400816986
137	925.6418296161446
138	925.8873067218186
139	926.2306135024172
140	926.6713894639374
141	927.2091720713833
142	927.8433974586694
143	928.573401287423
144	929.3984197494649
145	930.3175907069347
146	931.3299549632201
147	932.4344576571268
148	933.6299497720304
149	934.9151897511783
150	936.2888452097244
151	937.7494947336569
152	939.2956297553387
153	940.9256564951091
154	942.6378979581016
155	944.4305959752975
156	946.3019132777265
157	948.2499355926974
158	950.2726737510052
159	952.3680657941555
160	954.5339790708607
161	956.7682123122867
162	959.0684976758455
163	961.4325027477074
164	963.8578324946311
165	966.3420311561883
166	968.8825840690109
167	971.4769194152766
168	974.1224098882985
169	976.8163742688143
170	979.5560789062959
171	982.3387391004861
172	985.1615203792114
173	988.0215396695443
174	990.9158663604143
175	993.8415232559022
176	996.795487419738
177	999.7746909128423
178	1002.7760214272492
179	1005.796322821388
180	1008.8323955634523

==> Figures/Fig3/UlmC1ResFreq1.dat <==
0	1439.9106240717626
10	1420.0109510362224
20	1412.087026442822
30	1400.112764679461
40	1387.063755225467
50	1393.905509628281
60	1398.5328094117342
70	1414.5229439145662
80	1425.1821342453418
90	1439.561788582698
100	1451.6333998617788
110	1458.0660669554902
120	1463.2826507200343
130	1465.859655598621
140	1463.770779915779
150	1460.5765144288055
160	1455.0257491386726
170	1448.4476785669012
180	1441.9335473578565

==> Figures/Fig3/UlmC1ResFreq2.dat <==
0	1033.266087945774
10	1064.0740840204844
20	1100.4107633173487
30	1123.1655504666578
40	1140.8509645175668
50	1147.7584639377778
60	1125.5990145130702
70	1094.4244662675012
80	1070.386490298311
90	1030.6970202446112
100	1000.357380708063
110	968.1861041824304
120	952.7791182233934
130	941.4084149460316
140	944.0480526936193
150	951.399022075123
160	975.6462665054934
170	1000.5147780203074
180	1026.0130245340997

==> Figures/Fig3/UlmC2FitFreq1.dat <==
0	1482.185279848382
1	1482.1825988991563
2	1482.1744879340552
3	1482.1607429858582
4	1482.1410253884915
5	1482.114863681083
6	1482.0816562442135
7	1482.0406746397173
8	1481.991067618162
9	1481.931865751805
10	1481.8619866451813
11	1481.7802406708902
12	1481.685337174487
13	1481.5758910898073
14	1481.4504299044456
15	1481.3074009146194
16	1481.1451787090298
17	1480.9620728226823
18	1480.7563355038178
19	1480.526169539993
20	1480.2697360928942
21	1479.9851624955443
22	1479.6705499700613
23	1479.3239812289137
24	1478.9435279276454
25	1478.5272579422165
26	1478.0732424492292
27	1477.579562792514
28	1477.0443171245756
29	1476.4656268163285
30	1475.841642633301
31	1475.170550681028
32	1474.4505781267228
33	1473.679998708428
34	1472.857138046863
35	1471.9803787789244
36	1471.0481655355024
37	1470.0590097898394
38	1469.0114946062006
39	1467.9042793221863
40	1466.7361042016905
41	1465.5057950993055
42	1464.2122681810586
43	1462.8545347508054
44	1461.4317062364569
45	1459.9429993956926
46	1458.387741806958
47	1456.7653777185542
48	1455.075474336696
49	1453.3177286426023
50	1451.4919748394077
51	1449.5981925419353
52	1447.6365158366214
53	1445.6072433552758
54	1443.510849525253
55	1441.3479971803351
56	1439.1195517414762
57	1436.8265972048778
58	1434.4704542069485
59	1432.0527004715998
60	1429.5751939853196
61	1427.0400992889292
62	1424.4499173214936
63	1421.8075192999204
64	1419.116185164959
65	1416.3796471668081
66	1413.6021391950267
67	1410.7884524688923
68	1407.9439981820237
69	1405.074877619477
70	1402.1879601089877
71	1399.2909688923676
72	1396.3925745572706
73	1393.5024949866197
74	1390.6315997799745
75	1387.7920156801488
76	1384.997227595548
77	1382.2621672530372
78	1379.603278305846
79	1377.0385429245273
80	1374.5874507844462
81	1372.270887514405
82	1370.110917103274
83	1368.130432984234
84	1366.3526574357304
85	1364.8004804754607
86	1363.4956487440527
87	1362.4578412926621
88	1361.7036991082598
89	1361.2459018152335
90	1361.0923994627851
91	1361.2459018152335
92	1361.7036991082593
93	1362.4578412926621
94	1363.4956487440527
95	1364.8004804754607
96	1366.3526574357309
97	1368.1304329842335
98	1370.1109171032738
99	1372.270887514405
100	1374.5874507844462
101	1377.0385429245268
102	1379.6032783058465
103	1382.2621672530372
104	1384.9972275955483
105	1387.7920156801488
106	1390.6315997799754
107	1393.5024949866192
108	1396.3925745572715
109	1399.2909688923687
110	1402.1879601089881
111	1405.0748776194778
112	1407.9439981820228
113	1410.788452468893
114	1413.6021391950267
115	1416.3796471668077
116	1419.1161851649588
117	1421.8075192999208
118	1424.4499173214942
119	1427.0400992889295
120	1429.5751939853196
121	1432.0527004715996
122	1434.4704542069478
123	1436.8265972048785
124	1439.1195517414753
125	1441.3479971803354
126	1443.5108495252534
127	1445.6072433552758
128	1447.6365158366216
129	1449.5981925419355
130	1451.4919748394077
131	1453.317728642602
132	1455.0754743366963
133	1456.7653777185542
134	1458.387741806958
135	1459.9429993956928
136	1461.4317062364569
137	1462.8545347508048
138	1464.2122681810588
139	1465.5057950993055
140	1466.73610420169
141	1467.904279322186
142	1469.0114946062004
143	1470.0590097898403
144	1471.0481655355024
145	1471.980378778924
146	1472.857138046863
147	1473.6799987084287
148	1474.450578126723
149	1475.1705506810288
150	1475.8416426333006
151	1476.4656268163285
152	1477.0443171245756
153	1477.5795627925143
154	1478.0732424492292
155	1478.5272579422167
156	1478.9435279276456
157	1479.323981228914
158	1479.6705499700622
159	1479.985162495544
160	1480.2697360928935
161	1480.5261695399931
162	1480.7563355038176
163	1480.9620728226823
164	1481.1451787090305
165	1481.3074009146192
166	1481.4504299044454
167	1481.5758910898078
168	1481.6853371744883
169	1481.78024067089
170	1481.861986645181
171	1481.9318657518045
172	1481.9910676181617
173	1482.0406746397173
174	1482.0816562442137
175	1482.1148636810829
176	1482.1410253884922
177	1482.160742985858
178	1482.1744879340547
179	1482.1825988991568
180	1482.185279848382

==> Figures/Fig3/UlmC2FitFreq2.dat <==
0	766.989348662001
1	767.1028356071299
2	767.4431325109068
3	768.0097483252603
4	768.8018671172088
5	769.818351759316
6	771.05774903642
7	772.5182961102315
8	774.19792826877
9	776.094287874422
10	778.2047344129072
11	780.5263555358221
12	783.055978981753
13	785.7901852553022
14	788.7253209398265
15	791.8575125180478
16	795.1826805750668
17	798.6965542603504
18	802.3946858890002
19	806.2724655677006
20	810.3251357370328
21	814.5478055291645
22	818.9354648478921
23	823.4829980866153
24	828.1851974086364
25	833.036775523163
26	838.0323778992663
27	843.1665943686905
28	848.4339700766448
29	853.8290157474719
30	859.3462172392137
31	864.9800443675182
32	870.7249589850506
33	876.5754223074362
34	882.5259014808486
35	888.5708753895609
36	894.7048397041486
37	900.9223111725174
38	907.2178311565859
39	913.5859684172075
40	920.0213211488468
41	926.5185182635295
42	933.0722199207753
43	939.6771172964163
44	946.3279315785278
45	953.0194121729492
46	959.7463340941194
47	966.5034945089673
48	973.2857083924249
49	980.087803242453
50	986.9046127903154
51	993.7309696278387
52	1000.5616966574725
53	1007.3915972527506
54	1014.2154439960802
55	1021.0279658372261
56	1027.8238334892535
57	1034.5976428485753
58	1041.3438961920292
59	1048.0569808662724
60	1054.7311451432993
61	1061.3604708708547
62	1067.938842498533
63	1074.4599120109472
64	1080.9170592508651
65	1087.3033470715438
66	1093.6114707248662
67	1099.8337008794047
68	1105.9618196838778
69	1111.9870493661876
70	1117.8999730139476
71	1123.6904474572584
72	1129.3475086196604
73	1134.8592703854044
74	1140.212819033644
75	1145.3941067105925
76	1150.3878493530055
77	1155.1774370316211
78	1159.7448678930457
79	1164.0707206747456
80	1168.1341848819666
81	1171.913171564057
82	1175.3845301950485
83	1178.5243969404628
84	1181.3086946725462
85	1183.7137935587368
86	1185.7173217276666
87	1187.299089099259
88	1188.4420575458057
89	1189.133263945901
90	1189.3645882221665
91	1189.1332639459015
92	1188.442057545805
93	1187.2990890992587
94	1185.7173217276668
95	1183.713793558737
96	1181.3086946725466
97	1178.5243969404623
98	1175.3845301950478
99	1171.9131715640563
100	1168.1341848819663
101	1164.0707206747456
102	1159.7448678930464
103	1155.1774370316211
104	1150.3878493530058
105	1145.3941067105927
106	1140.2128190336443
107	1134.8592703854044
108	1129.3475086196606
109	1123.690447457258
110	1117.899973013947
111	1111.9870493661876
112	1105.961819683878
113	1099.8337008794044
114	1093.6114707248657
115	1087.3033470715434
116	1080.917059250865
117	1074.4599120109474
118	1067.9388424985323
119	1061.3604708708556
120	1054.7311451432993
121	1048.056980866273
122	1041.3438961920294
123	1034.5976428485749
124	1027.8238334892533
125	1021.0279658372261
126	1014.21544399608
127	1007.3915972527508
128	1000.5616966574722
129	993.7309696278389
130	986.9046127903154
131	980.0878032424528
132	973.2857083924245
133	966.5034945089673
134	959.7463340941191
135	953.0194121729494
136	946.3279315785278
137	939.6771172964161
138	933.0722199207745
139	926.5185182635295
140	920.0213211488467
141	913.5859684172077
142	907.2178311565855
143	900.922311172518
144	894.7048397041484
145	888.5708753895606
146	882.5259014808478
147	876.5754223074363
148	870.724958985051
149	864.9800443675182
150	859.3462172392137
151	853.8290157474719
152	848.433970076645
153	843.1665943686912
154	838.0323778992664
155	833.0367755231625
156	828.1851974086363
157	823.4829980866155
158	818.9354648478919
159	814.5478055291644
160	810.3251357370332
161	806.2724655677006
162	802.3946858890012
163	798.69655426035
164	795.1826805750668
165	791.8575125180478
166	788.7253209398264
167	785.7901852553031
168	783.055978981753
169	780.5263555358223
170	778.2047344129066
171	776.0942878744219
172	774.1979282687704
173	772.5182961102314
174	771.05774903642
175	769.8183517593162
176	768.8018671172078
177	768.0097483252592
178	767.4431325109068
179	767.1028356071294
180	766.9893486620009

==> Figures/Fig3/UlmC2ResFreq1.dat <==
0	1484.9856187169637
10	1485.3641585116784
20	1483.4801800969958
30	1479.435745001798
40	1469.765829963282
50	1455.9048005028676
60	1436.5254650435977
70	1412.3474392622206
80	1395.142196971105
90	1391.439810291724
100	1404.380157065948
110	1425.7917801120575
120	1447.1461274346343
130	1464.672952011395
140	1477.2468005968603
150	1486.2860699979005
160	1492.0807973881376
170	1494.6750839226356
180	1496.9332671661577

==> Figures/Fig3/UlmC2ResFreq2.dat <==
0	767.339505097832
10	778.4745780378636
20	811.8948861701821
30	861.5946339513044
40	923.2325980620867
50	987.6019817064454
60	1049.3996342932346
70	1106.292565013811
80	1141.5267084880932
90	1149.1444772621712
100	1124.4344602938747
110	1080.1553160314825
120	1026.6486709990743
130	967.3349666696466
140	916.5166966081205
150	871.4023913342648
160	839.5027916423705
170	824.9488977610575
180	828.1278313892027

==> Figures/Fig3/UlmC3FitFreq1.dat <==
0	1361.0923994627851
1	1361.2459018152335
2	1361.7036991082593
3	1362.4578412926621
4	1363.4956487440527
5	1364.8004804754607
6	1366.3526574357309
7	1368.1304329842335
8	1370.1109171032738
9	1372.270887514405
10	1374.5874507844462
11	1377.0385429245268
12	1379.6032783058465
13	1382.2621672530372
14	1384.9972275955483
15	1387.7920156801488
16	1390.6315997799754
17	1393.5024949866192
18	1396.3925745572715
19	1399.2909688923687
20	1402.1879601089881
21	1405.0748776194778
22	1407.9439981820228
23	1410.788452468893
24	1413.6021391950267
25	1416.3796471668077
26	1419.1161851649588
27	1421.8075192999208
28	1424.4499173214942
29	1427.0400992889295
30	1429.5751939853196
31	1432.0527004715996
32	1434.4704542069478
33	1436.8265972048785
34	1439.1195517414753
35	1441.3479971803354
36	1443.5108495252534
37	1445.6072433552758
38	1447.6365158366216
39	1449.5981925419355
40	1451.4919748394077
41	1453.317728642602
42	1455.0754743366963
43	1456.7653777185542
44	1458.387741806958
45	1459.9429993956928
46	1461.4317062364569
47	1462.8545347508048
48	1464.2122681810588
49	1465.5057950993055
50	1466.73610420169
51	1467.904279322186
52	1469.0114946062004
53	1470.0590097898403
54	1471.0481655355024
55	1471.980378778924
56	1472.857138046863
57	1473.6799987084287
58	1474.450578126723
59	1475.1705506810288
60	1475.8416426333006
61	1476.4656268163285
62	1477.0443171245756
63	1477.5795627925143
64	1478.0732424492292
65	1478.5272579422167
66	1478.9435279276456
67	1479.323981228914
68	1479.6705499700622
69	1479.985162495544
70	1480.2697360928935
71	1480.5261695399931
72	1480.7563355038176
73	1480.9620728226823
74	1481.1451787090305
75	1481.3074009146192
76	1481.4504299044454
77	1481.5758910898078
78	1481.6853371744883
79	1481.78024067089
80	1481.861986645181
81	1481.9318657518045
82	1481.9910676181617
83	1482.0406746397173
84	1482.0816562442137
85	1482.1148636810829
86	1482.1410253884922
87	1482.160742985858
88	1482.1744879340547
89	1482.1825988991568
90	1482.185279848382
91	1482.1825988991568
92	1482.1744879340547
93	1482.160742985858
94	1482.1410253884922
95	1482.1148636810829
96	1482.0816562442137
97	1482.0406746397173
98	1481.9910676181617
99	1481.9318657518045
100	1481.861986645181
101	1481.78024067089
102	1481.6853371744883
103	1481.5758910898078
104	1481.4504299044454
105	1481.3074009146192
106	1481.1451787090305
107	1480.9620728226823
108	1480.7563355038176
109	1480.5261695399931
110	1480.2697360928935
111	1479.985162495544
112	1479.6705499700622
113	1479.323981228914
114	1478.9435279276456
115	1478.5272579422167
116	1478.0732424492292
117	1477.5795627925143
118	1477.0443171245756
119	1476.4656268163285
120	1475.8416426333006
121	1475.1705506810288
122	1474.450578126723
123	1473.6799987084287
124	1472.857138046863
125	1471.980378778924
126	1471.0481655355024
127	1470.0590097898403
128	1469.0114946062004
129	1467.904279322186
130	1466.73610420169
131	1465.5057950993055
132	1464.2122681810588
133	1462.8545347508048
134	1461.4317062364569
135	1459.9429993956928
136	1458.387741806958
137	1456.7653777185542
138	1455.0754743366963
139	1453.317728642602
140	1451.4919748394077
141	1449.5981925419355
142	1447.6365158366216
143	1445.6072433552758
144	1443.5108495252534
145	1441.3479971803354
146	1439.1195517414753
147	1436.8265972048785
148	1434.4704542069478
149	1432.0527004715996
150	1429.5751939853196
151	1427.0400992889295
152	1424.4499173214942
153	1421.8075192999208
154	1419.1161851649588
155	1416.3796471668077
156	1413.6021391950267
157	1410.788452468893
158	1407.9439981820228
159	1405.0748776194778
160	1402.1879601089881
161	1399.2909688923687
162	1396.3925745572715
163	1393.5024949866192
164	1390.6315997799754
165	1387.7920156801488
166	1384.9972275955483
167	1382.2621672530372
168	1379.6032783058465
169	1377.0385429245268
170	1374.5874507844462
171	1372.270887514405
172	1370.1109171032738
173	1368.1304329842335
174	1366.3526574357309
175	1364.8004804754607
176	1363.4956487440527
177	1362.4578412926621
178	1361.7036991082593
179	1361.2459018152335
180	1361.0923994627851

==> Figures/Fig3/UlmC3FitFreq2.dat <==
0	1189.3645882221665
1	1189.1332639459015
2	1188.442057545805
3	1187.2990890992587
4	1185.7173217276668
5	1183.713793558737
6	1181.3086946725466
7	1178.5243969404623
8	1175.3845301950478
9	1171.9131715640563
10	1168.1341848819663
11	1164.0707206747456
12	1159.7448678930464
13	1155.1774370316211
14	1150.3878493530058
15	1145.3941067105927
16	1140.2128190336443
17	1134.8592703854044
18	1129.3475086196606
19	1123.690447457258
20	1117.899973013947
21	1111.9870493661876
22	1105.961819683878
23	1099.8337008794044
24	1093.6114707248657
25	1087.3033470715434
26	1080.917059250865
27	1074.4599120109474
28	1067.9388424985323
29	1061.3604708708556
30	1054.7311451432993
31	1048.056980866273
32	1041.3438961920294
33	1034.5976428485749
34	1027.8238334892533
35	1021.0279658372261
36	1014.21544399608
37	1007.3915972527508
38	1000.5616966574722
39	993.7309696278389
40	986.9046127903154
41	980.0878032424528
42	973.2857083924245
43	966.5034945089673
44	959.7463340941191
45	953.0194121729494
46	946.3279315785278
47	939.6771172964161
48	933.0722199207745
49	926.5185182635295
50	920.0213211488467
51	913.5859684172077
52	907.2178311565855
53	900.922311172518
54	894.7048397041484
55	888.5708753895606
56	882.5259014808478
57	876.5754223074363
58	870.724958985051
59	864.9800443675182
60	859.3462172392137
61	853.8290157474719
62	848.433970076645
63	843.1665943686912
64	838.0323778992664
65	833.0367755231625
66	828.1851974086363
67	823.4829980866155
68	818.9354648478919
69	814.5478055291644
70	810.3251357370332
71	806.2724655677006
72	802.3946858890012
73	798.69655426035
74	795.1826805750668
75	791.8575125180478
76	788.7253209398264
77	785.7901852553031
78	783.055978981753
79	780.5263555358223
80	778.2047344129066
81	776.0942878744219
82	774.1979282687704
83	772.5182961102314
84	771.05774903642
85	769.8183517593162
86	768.8018671172078
87	768.0097483252592
88	767.4431325109068
89	767.1028356071294
90	766.9893486620009
91	767.1028356071294
92	767.4431325109068
93	768.0097483252592
94	768.8018671172078
95	769.8183517593162
96	771.05774903642
97	772.5182961102314
98	774.1979282687704
99	776.0942878744219
100	778.2047344129066
101	780.5263555358223
102	783.055978981753
103	785.7901852553031
104	788.7253209398264
105	791.8575125180478
106	795.1826805750668
107	798.69655426035
108	802.3946858890012
109	806.2724655677006
110	810.3251357370332
111	814.5478055291644
112	818.9354648478919
113	823.4829980866155
114	828.1851974086363
115	833.0367755231625
116	838.0323778992664
117	843.1665943686912
118	848.433970076645
119	853.8290157474719
120	859.3462172392137
121	864.9800443675182
122	870.724958985051
123	876.5754223074363
124	882.5259014808478
125	888.5708753895606
126	894.7048397041484
127	900.922311172518
128	907.2178311565855
129	913.5859684172077
130	920.0213211488467
131	926.5185182635295
132	933.0722199207745
133	939.6771172964161
134	946.3279315785278
135	953.0194121729494
136	959.7463340941191
137	966.5034945089673
138	973.2857083924245
139	980.0878032424528
140	986.9046127903154
141	993.7309696278389
142	1000.5616966574722
143	1007.3915972527508
144	1014.21544399608
145	1021.0279658372261
146	1027.8238334892533
147	1034.5976428485749
148	1041.3438961920294
149	1048.056980866273
150	1054.7311451432993
151	1061.3604708708556
152	1067.9388424985323
153	1074.4599120109474
154	1080.917059250865
155	1087.3033470715434
156	1093.6114707248657
157	1099.8337008794044
158	1105.961819683878
159	1111.9870493661876
160	1117.899973013947
161	1123.690447457258
162	1129.3475086196606
163	1134.8592703854044
164	1140.2128190336443
165	1145.3941067105927
166	1150.3878493530058
167	1155.1774370316211
168	1159.7448678930464
169	1164.0707206747456
170	1168.1341848819663
171	1171.9131715640563
172	1175.3845301950478
173	1178.5243969404623
174	1181.3086946725466
175	1183.713793558737
176	1185.7173217276668
177	1187.2990890992587
178	1188.442057545805
179	1189.1332639459015
180	1189.3645882221665

==> Figures/Fig3/UlmC3ResFreq1.dat <==
0	1361.439810291724
10	1384.380157065948
20	1405.7917801120575
30	1427.1461274346343
40	1454.672952011395
50	1467.2468005968603
60	1476.2860699979005
70	1482.0807973881376
80	1484.6750839226356
90	1486.9332671661577
100	1494.9191523541685
110	1491.6883023682003
120	1483.138528469888
130	1470.9985243021806
140	1452.8086371326885
150	1428.4897148349792
160	1401.5877952323297
170	1377.347314470876
180	1369.3317612477433

==> Figures/Fig3/UlmC3ResFreq2.dat <==
0	1189.1444772621712
10	1164.4344602938747
20	1115.1553160314825
30	1056.6486709990743
40	977.3349666696466
50	917.5166966081205
60	851.4023913342648
70	809.5027916423705
80	774.9488977610575
90	768.1278313892027
100	777.8351751455801
110	805.7802386909582
120	850.5745549812602
130	922.8400173808706
140	984.8647837692408
150	1049.0021027797657
160	1115.445991467636
170	1167.4381237909654
180	1185.213787706261

==> Figures/Fig3/UlmC4FitFreq1.dat <==
0	1445.1703849205085
1	1446.0873577663883
2	1446.9860915655127
3	1447.8659675415759
4	1448.72642872764
5	1449.5669773671211
6	1450.3871722965212
7	1451.1866263181237
8	1451.9650035696823
9	1452.7220168970848
10	1453.4574252351429
11	1454.1710310009107
12	1454.8626775034397
13	1455.5322463733519
14	1456.1796550153479
15	1456.8048540864772
16	1457.4078250028736
17	1457.9885774775253
18	1458.5471470916782
19	1459.0835929024315
20	1459.5979950891756
21	1460.090452641606
22	1460.5610810921567
23	1461.01001029583
24	1461.4373822605332
25	1461.84334903116
26	1462.228070630839
27	1462.5917130628322
28	1462.9344463767352
29	1463.2564428027147
30	1463.5578749575768
31	1463.8389141265366
32	1464.099728624574
33	1464.3404822412442
34	1464.5613327728001
35	1464.7624306453781
36	1464.943917632923
37	1465.1059256733868
38	1465.2485757865402
39	1465.371977096558
40	1465.4762259622955
41	1465.56140521789
42	1465.6275835260597
43	1465.6748148461224
44	1465.7031380184383
45	1465.7125764666143
46	1465.7031380184383
47	1465.6748148461224
48	1465.6275835260597
49	1465.56140521789
50	1465.4762259622955
51	1465.371977096558
52	1465.2485757865402
53	1465.1059256733868
54	1464.943917632923
55	1464.7624306453781
56	1464.5613327728001
57	1464.3404822412442
58	1464.099728624574
59	1463.8389141265366
60	1463.5578749575768
61	1463.2564428027147
62	1462.9344463767352
63	1462.5917130628322
64	1462.228070630839
65	1461.84334903116
66	1461.4373822605332
67	1461.01001029583
68	1460.5610810921567
69	1460.090452641606
70	1459.5979950891756
71	1459.0835929024315
72	1458.5471470916782
73	1457.9885774775253
74	1457.4078250028736
75	1456.8048540864772
76	1456.1796550153479
77	1455.5322463733519
78	1454.8626775034397
79	1454.1710310009107
80	1453.4574252351429
81	1452.7220168970848
82	1451.9650035696823
83	1451.1866263181237
84	1450.3871722965212
85	1449.5669773671211
86	1448.72642872764
87	1447.8659675415759
88	1446.9860915655127
89	1446.0873577663883
90	1445.1703849205085
91	1444.235856184624
92	1443.2845216278142
93	1442.3172007109288
94	1441.334784698315
95	1440.3382389840385
96	1439.328605312153
97	1438.307003867574
98	1437.274635210814
99	1436.2327820262528
100	1435.1828106497849
101	1434.1261723375667
102	1433.0644042333158
103	1431.9991299871328
104	1430.9320599743776
105	1429.864991058621
106	1428.7998058384974
107	1427.7384713143442
108	1426.683036907182
109	1425.6356317600687
110	1424.5984612503871
111	1423.5738026415452
112	1422.5639998042157
113	1421.57145694098
114	1420.598631254373
115	1419.6480245073428
116	1418.7221734371612
117	1417.823638999363
118	1416.9549944372554
119	1416.1188121952302
120	1415.3176497202155
121	1414.5540342249321
122	1413.8304465185977
123	1413.1493040445912
124	1412.512943299271
125	1411.9236018404438
126	1411.3834001263592
127	1410.8943234549342
128	1410.458204296527
129	1410.0767053302545
130	1409.7513035020895
131	1409.4832754214824
132	1409.2736844012722
133	1409.123369422653
134	1409.032936273361
135	1409.002751063735
136	1409.0329362733614
137	1409.1233694226526
138	1409.2736844012722
139	1409.4832754214826
140	1409.7513035020897
141	1410.0767053302545
142	1410.4582042965271
143	1410.8943234549345
144	1411.3834001263597
145	1411.9236018404438
146	1412.5129432992715
147	1413.1493040445914
148	1413.8304465185981
149	1414.5540342249326
150	1415.3176497202157
151	1416.1188121952305
152	1416.9549944372552
153	1417.8236389993635
154	1418.722173437162
155	1419.6480245073428
156	1420.5986312543735
157	1421.5714569409793
158	1422.5639998042163
159	1423.5738026415447
160	1424.598461250387
161	1425.635631760068
162	1426.683036907182
163	1427.7384713143445
164	1428.7998058384972
165	1429.86499105862
166	1430.932059974378
167	1431.9991299871333
168	1433.0644042333156
169	1434.1261723375671
170	1435.1828106497846
171	1436.2327820262533
172	1437.274635210814
173	1438.3070038675742
174	1439.3286053121528
175	1440.3382389840383
176	1441.3347846983158
177	1442.317200710929
178	1443.2845216278142
179	1444.2358561846247
180	1445.1703849205078

==> Figures/Fig3/UlmC4FitFreq2.dat <==
0	1008.8323955634523
1	1005.7963228213878
2	1002.7760214272492
3	999.7746909128422
4	996.7954874197382
5	993.841523255902
6	990.9158663604144
7	988.0215396695438
8	985.1615203792111
9	982.3387391004857
10	979.5560789062962
11	976.8163742688142
12	974.1224098882985
13	971.4769194152763
14	968.8825840690113
15	966.342031156188
16	963.8578324946308
17	961.4325027477072
18	959.0684976758456
19	956.7682123122871
20	954.533979070861
21	952.3680657941553
22	950.2726737510054
23	948.2499355926975
24	946.3019132777263
25	944.430595975297
26	942.6378979581012
27	940.9256564951089
28	939.2956297553385
29	937.7494947336564
30	936.2888452097245
31	934.9151897511779
32	933.6299497720305
33	932.4344576571265
34	931.3299549632197
35	930.3175907069342
36	929.3984197494642
37	928.5734012874225
38	927.843397458669
39	927.2091720713829
40	926.6713894639373
41	926.2306135024168
42	925.8873067218186
43	925.6418296161445
44	925.4944400816987
45	925.4452930169921
46	925.4944400816987
47	925.6418296161445
48	925.8873067218186
49	926.2306135024168
50	926.6713894639373
51	927.2091720713829
52	927.843397458669
53	928.5734012874225
54	929.3984197494642
55	930.3175907069342
56	931.3299549632197
57	932.4344576571265
58	933.6299497720305
59	934.9151897511779
60	936.2888452097245
61	937.7494947336564
62	939.2956297553385
63	940.9256564951089
64	942.6378979581012
65	944.430595975297
66	946.3019132777263
67	948.2499355926975
68	950.2726737510054
69	952.3680657941553
70	954.533979070861
71	956.7682123122871
72	959.0684976758456
73	961.4325027477072
74	963.8578324946308
75	966.342031156188
76	968.8825840690113
77	971.4769194152763
78	974.1224098882985
79	976.8163742688142
80	979.5560789062962
81	982.3387391004857
82	985.1615203792111
83	988.0215396695438
84	990.9158663604144
85	993.841523255902
86	996.7954874197382
87	999.7746909128422
88	1002.7760214272492
89	1005.7963228213878
90	1008.8323955634523
91	1011.8809970915686
92	1014.9388421016008
93	1018.0026027757816
94	1021.068908967943
95	1024.134348363908
96	1027.1954666386896
97	1030.2487676354403
98	1033.2907135946862
99	1036.3177254662005
100	1039.3261833399658
101	1042.3124270369392
102	1045.2727569048218
103	1048.2034348685886
104	1051.100685790167
105	1053.960699196157
106	1056.7796314368318
107	1059.5536083435925
108	1062.2787284553992
109	1064.9510668872676
110	1067.5666799153623
111	1070.1216103532486
112	1072.6118937922251
113	1075.033565774839
114	1077.3826699644828
115	1079.655267364931
116	1081.8474466314935
117	1083.9553354999211
118	1085.9751133400516
119	1087.9030248184608
120	1089.7353946281357
121	1091.4686432137478
122	1093.0993033890175
123	1094.6240377086867
124	1096.0396564227774
125	1097.3431358064186
126	1098.531636626009
127	1099.6025224735224
128	1100.5533776770167
129	1101.3820244786189
130	1102.0865391628708
131	1102.6652668196662
132	1103.1168344379091
133	1103.4401620488266
134	1103.6344716713784
135	1103.6992938555861
136	1103.6344716713786
137	1103.4401620488268
138	1103.1168344379091
139	1102.6652668196664
140	1102.0865391628708
141	1101.3820244786193
142	1100.553377677016
143	1099.6025224735224
144	1098.5316366260097
145	1097.343135806419
146	1096.0396564227779
147	1094.624037708687
148	1093.0993033890177
149	1091.4686432137478
150	1089.735394628136
151	1087.903024818462
152	1085.975113340051
153	1083.9553354999211
154	1081.8474466314935
155	1079.655267364931
156	1077.382669964483
157	1075.033565774839
158	1072.6118937922251
159	1070.1216103532488
160	1067.5666799153626
161	1064.9510668872674
162	1062.2787284553992
163	1059.5536083435925
164	1056.7796314368322
165	1053.9606991961566
166	1051.100685790167
167	1048.2034348685888
168	1045.272756904822
169	1042.3124270369397
170	1039.3261833399658
171	1036.3177254662005
172	1033.290713594686
173	1030.2487676354406
174	1027.1954666386894
175	1024.1343483639073
176	1021.0689089679428
177	1018.0026027757816
178	1014.9388421016001
179	1011.8809970915684
180	1008.8323955634523

==> Figures/Fig3/UlmC4ResFreq1.dat <==
0	1444.6750839226356
10	1456.9332671661577
20	1464.9191523541685
30	1461.6883023682003
40	1463.138528469888
50	1463.9985243021806
60	1465.8086371326885
70	1458.4897148349792
80	1455.5877952323297
90	1447.347314470876
100	1439.3317612477433
110	1425.5139427746697
120	1422.1868522676375
130	1416.8175281434474
140	1417.5273213871305
150	1420.4399294763343
160	1428.6329406808534
170	1438.3424427735356
180	1444.574518365398

==> Figures/Fig3/UlmC4ResFreq2.dat <==
0	994.9488977610575
10	968.1278313892027
20	947.8351751455801
30	925.7802386909582
40	920.5745549812602
50	922.8400173808706
60	931.8647837692408
70	949.0021027797657
80	971.445991467636
90	997.4381237909654
100	1025.213787706261
110	1047.6271142091157
120	1078.941745776859
130	1085.571317728607
140	1086.7215588121278
150	1069.5925053830388
160	1058.838121944881
170	1023.1487526329993
180	993.0766843792552

==> Figures/Fig4/BGsubFluor1.dat <==
0.00001	58877.58658862275
0.00002	99779.12381971788
0.00003	135014.1280353201
0.00004	165045.34245750334
0.00005	187840.0862443775
0.00005	187840.0862443775
0.00006	194421.39311155782
0.00007	201774.973084343
0.00008	208108.05602341265
0.00009	213421.9945949304
0.0001	222038.02813504823
0.0001	222038.02813504823
0.00015	195640.654595799
0.0002	169741.86457981443
0.00025	147730.02483854943
0.0003	118701.31486041476
0.00035	127717.45891116116
0.0004	114298.25408819654
0.00045	99545.54635465733
0.0005	85113.09762907808
0.00055	79933.2324106113
0.0006	61472.84516932836
0.00065	50146.77581804979
0.0007	39103.50450243117
0.00075	31856.396893521363
0.0008	20606.763706170314
0.00085	1826.1107058009075
0.0009	-5745.598729227786

==> Figures/Fig4/BGsubFluorFit.dat <==
1.e-6	5344.031733841388
2.e-6	10654.055013882893
3.e-6	15926.582793123627
4.e-6	21158.22737574451
4.9999999999999996e-6	26345.706778681815
5.999999999999999e-6	31485.85058505969
7.e-6	36575.605273382964
8.e-6	41612.039010149194
9.e-6	46592.34589768109
0.00001	51513.84967243055
0.000011	56374.006853061815
0.000012	61170.40934091508
0.000013000000000000001	65900.78647948969
0.000014	70563.00658121589
0.000015	75155.07793512689
0.000016	79675.14930928471
0.000017	84121.50996658979
0.000018	88492.58921283239
0.000019	92786.9554995027
0.000019999999999999998	97003.31510321541
0.000021	101140.51040946823
0.000022	105197.51782310157
0.000023	109173.44533451907
0.000024	113067.52976922471
0.000025	116879.13374589548
0.000026	120607.74237482631
0.000027	124252.95972005246
0.000028	127814.50505698379
0.000029	131292.20894870686
0.00003	134686.0091706936
0.000030999999999999995	137995.94650624986
0.000032	141222.16044133645
0.000032999999999999996	144364.8847778586
0.00003399999999999999	147424.44319200888
0.000035	150401.24475677966
0.000035999999999999994	153295.77944965087
0.000037	156108.6136637789
0.000037999999999999995	158840.3857407069
0.00003899999999999999	161491.80153971404
0.000039999999999999996	164063.63006070026
0.000040999999999999994	166556.69913329827
0.000042	168971.89118172217
0.000042999999999999995	171310.1390811038
0.00004399999999999999	173572.42211054644
0.000044999999999999996	175759.76201532263
0.00004599999999999999	177873.21918152727
0.000047	179913.88893327655
0.000047999999999999994	181882.8979548387
0.000049	183781.40084193685
0.000049999999999999996	185610.5767878862
0.00005099999999999999	187371.6264060468
0.000052	189065.76868546315
0.000052999999999999994	190694.2380887163
0.000054	192258.28178804935
0.000054999999999999995	193759.1570332953
0.00005599999999999999	195198.1286660945
0.000056999999999999996	196576.46675983074
0.000057999999999999994	197895.44439697798
0.000059	199156.33557907504
0.000059999999999999995	200360.41325943955
0.00006099999999999999	201508.94750399893
0.000062	202603.2037716707
0.000063	203644.44131724778
0.000064	204633.9117001942
0.000065	205572.85741077762
0.00006599999999999999	206462.51059879834
0.00006699999999999999	207304.09190655808
0.000068	208098.8093973991
0.000069	208847.85758011253
0.00007	209552.41652269659
0.00007099999999999999	210213.65104956602
0.00007199999999999999	210832.710023092
0.000073	211410.72570163434
0.000074	211948.8131678043
0.000075	212448.06983237504
0.00007599999999999999	212909.5749967048
0.00007699999999999999	213334.38948199758
0.000078	213723.55531569105
0.000079	214078.0954693874
0.00007999999999999999	214399.01365328958
0.00008099999999999999	214687.2941533378
0.00008199999999999999	214943.90171659802
0.000083	215169.78147731823
0.000084	215365.85892074753
0.00008499999999999999	215533.03988379848
0.00008599999999999999	215672.21059038947
0.00008699999999999999	215784.23771444935
0.000088	215869.96847181575
0.000089	215930.23074246457
0.00008999999999999999	215965.83321084914
0.00009099999999999999	215977.56552770443
0.00009199999999999999	215966.19849930872
0.000093	215932.48428566527
0.000094	215877.15661786025
0.00009499999999999999	215800.9310325759
0.00009599999999999999	215704.50511544777
0.000097	215588.5587586054
0.000098	215453.75442611246
0.000099	215300.7374304243
0.00009999999999999999	215130.13621254236
0.00010099999999999999	214942.56263669932
0.000102	214738.61227712568
0.000103	214518.8647235233
0.000104	214283.88388011916
0.00010499999999999999	214034.21827238772
0.00010599999999999999	213770.4013512438
0.000107	213492.9518063164
0.000108	213202.37386896287
0.00010899999999999999	212899.15762279762
0.00010999999999999999	212583.77931321732
0.00011099999999999999	212256.70165128354
0.000112	211918.37412174072
0.000113	211569.23328362254
0.00011399999999999999	211209.70306998616
0.00011499999999999999	210840.19508984173
0.00011599999999999999	210461.10891685967
0.000117	210072.83238831314
0.000118	209675.74188370336
0.00011899999999999999	209270.2026144524
0.00011999999999999999	208856.56890389524
0.00012099999999999999	208435.18445820583
0.000122	208006.38264252985
0.000123	207570.48674389737
0.00012399999999999998	207127.8102362689
0.000125	206678.65703420734
0.000126	206223.32174879112
0.000127	205762.08993413133
0.000128	205295.2383282212
0.000129	204823.03509530574
0.00013	204345.7400552126
0.00013099999999999999	203863.6049106776
0.00013199999999999998	203376.87347584087
0.00013299999999999998	202885.78188722132
0.000134	202390.55882488212
0.000135	201891.42571282358
0.000136	201388.59693090056
0.000137	200882.28000553627
0.000138	200372.6758100662
0.000139	199859.97875278688
0.00014	199344.3769600191
0.00014099999999999998	198826.05245680368
0.00014199999999999998	198305.18134464356
0.00014299999999999998	197781.93397190343
0.000144	197256.47509769342
0.000145	196728.96406182923
0.000146	196199.55493453055
0.000147	195668.39667666852
0.000148	195135.63328866565
0.000149	194601.40395581975
0.00015	194065.84319268298
0.00015099999999999998	193529.0809769464
0.00015199999999999998	192991.2428912112
0.00015299999999999998	192452.45024696257
0.000154	191912.8202181667
0.000155	191372.46596012285
0.000156	190831.49673365723
0.000157	190290.01802106417
0.000158	189748.1316394771
0.000159	189205.93585198597
0.00015999999999999999	188663.52547557538
0.00016099999999999998	188120.99198579986
0.00016199999999999998	187578.42361636882
0.00016299999999999998	187035.9054619393
0.000164	186493.51956859117
0.000165	185951.34503189728
0.000166	185409.45808459225
0.000167	184867.93218457408
0.000168	184326.8381003353
0.000169	183786.2439947097
0.00016999999999999999	183246.21550447322
0.00017099999999999998	182706.81581678626
0.00017199999999999998	182168.10574865085
0.00017299999999999998	181630.14381618952
0.000174	181092.98630936485
0.000175	180556.68735987722
0.000176	180021.2990076553
0.000177	179486.87126635847
0.000178	178953.45218845882
0.000179	178421.0879238751
0.00017999999999999998	177889.82278137206
0.00018099999999999998	177359.69928629306
0.00018199999999999998	176830.75823495624
0.00018299999999999998	176303.03875194248
0.000184	175776.57833880835
0.000185	175251.41293024865
0.000186	174727.57693957913
0.000187	174205.10330850215
0.000188	173684.02355398602
0.00018899999999999999	173164.3678135424
0.00018999999999999998	172646.16488846464
0.00019099999999999998	172129.4422873206
0.00019199999999999998	171614.22626675278
0.000193	171100.54187157087
0.000194	170588.412974098
0.000195	170077.8623110644
0.000196	169568.91152124482
0.000197	169061.58117937646
0.000198	168555.89083161522
0.00019899999999999999	168051.85902953867
0.00019999999999999998	167549.50336004153
0.00020099999999999998	167048.84047976934
0.00020199999999999998	166549.88614310697
0.000203	166052.65523197132
0.000204	165557.16178630517
0.000205	165063.4190286593
0.000206	164571.43939361646
0.000207	164081.23455301402
0.000208	163592.81544046642
0.00020899999999999998	163106.192276338
0.00020999999999999998	162621.37459291125
0.00021099999999999998	162138.37125309478
0.00021199999999999998	161657.19047908782
0.000213	161177.83986861698
0.000214	160700.3264172939
0.000215	160224.65654097937
0.000216	159750.83609195537
0.000217	159278.8703818654
0.00021799999999999999	158808.76419679608
0.00021899999999999998	158340.52181757626
0.00021999999999999998	157874.1470352431
0.00022099999999999998	157409.6431704861
0.00022199999999999998	156947.01308683777
0.000223	156486.2592088804
0.000224	156027.38353665976
0.000225	155570.387659896
0.000226	155115.27277457246
0.000227	154662.03969389637
0.00022799999999999999	154210.6888641661
0.00022899999999999998	153761.22037735741
0.00022999999999999998	153313.6339833602
0.00023099999999999998	152867.9291017281
0.00023199999999999997	152424.10483557722
0.000233	151982.15998205464
0.000234	151542.09304228696
0.000235	151103.9022345499
0.000236	150667.58550281366
0.000237	150233.14052900826
0.00023799999999999998	149800.56474072774
0.00023899999999999998	149369.85532179096
0.00023999999999999998	148941.00922227724
0.00024099999999999998	148514.02316671755
0.00024199999999999997	148088.8936622108
0.000243	147665.61700775416
0.000244	147244.18930275275
0.000245	146824.6064534092
0.000246	146406.86418261926
0.000247	145990.95803531545
0.000248	145576.88338650358
0.00024900000000000004	145164.63544888102
0.00025	144754.20927818393
0.00025100000000000003	144345.59978134348
0.000252	143938.8017212426
0.000253	143533.80972451094
0.000254	143130.61828583674
0.000255	142729.22177417466
0.000256	142329.6144402322
0.000257	141931.7904186827
0.00025800000000000004	141535.74373525556
0.000259	141141.4683121356
0.00026000000000000003	140748.9579720243
0.000261	140358.2064427318
0.000262	139969.20736248433
0.000263	139581.95428409483
0.000264	139196.44067901827
0.000265	138812.65994202002
0.000266	138430.60539454987
0.00026700000000000004	138050.2702890653
0.000268	137671.64781326446
0.00026900000000000003	137294.73109203926
0.00027	136919.51319363218
0.00027100000000000003	136545.9871310442
0.000272	136174.14586567756
0.000273	135803.98231069985
0.000274	135435.48933470377
0.000275	135068.65976398127
0.000276	134703.48638543877
0.000277	134339.96195047622
0.00027800000000000004	133978.07917580302
0.000279	133617.83074742023
0.00028000000000000003	133259.20932337895
0.000281	132902.20753494126
0.000282	132546.81799022347
0.000283	132193.03327547596
0.000284	131840.84595780005
0.000285	131490.2485877419
0.000286	131141.23370005225
0.00028700000000000004	130793.79381754129
0.000288	130447.92145069565
0.00028900000000000003	130103.60910181399
0.00029	129760.84926499437
0.000291	129419.63442876772
0.000292	129079.95707796243
0.000293	128741.80969477337
0.000294	128405.18476032787
0.000295	128070.07475649574
0.000296	127736.47216722391
0.000297	127404.3694800238
0.00029800000000000003	127073.75918673216
0.000299	126744.6337858696
0.00030000000000000003	126416.98578245695
0.000301	126090.80769109419
0.000302	125766.09203506864
0.000303	125442.83134939225
0.000304	125121.01817997998
0.000305	124800.64508637605
0.000306	124481.7046416806
0.00030700000000000004	124164.18943377501
0.000308	123848.09206648868
0.00030900000000000003	123533.40515998164
0.00031	123220.12135240721
0.000311	122908.23329966965
0.000312	122597.73367716878
0.000313	122288.61518006225
0.000314	121980.87052361251
0.000315	121674.49244471917
0.000316	121369.47370203923
0.000317	121065.80707670057
0.00031800000000000003	120763.48537354557
0.000319	120462.50141999542
0.00032	120162.84806853748
0.000321	119864.5181964521
0.000322	119567.50470558251
0.000323	119271.80052451273
0.000324	118977.39860759741
0.000325	118684.29193568687
0.000326	118392.47351693499
0.00032700000000000003	118101.93638674541
0.000328	117812.6736089621
0.00032900000000000003	117524.67827497795
0.00033	117237.9435049547
0.000331	116952.46244824861
0.000332	116668.22828299685
0.000333	116385.234217005
0.000334	116103.47348766644
0.000335	115822.93936267454
0.00033600000000000004	115543.62513952887
0.000337	115265.52414665694
0.00033800000000000003	114988.62974252731
0.000339	114712.93531757528
0.00034	114438.4342920292
0.000341	114165.12011811376
0.000342	113892.9862793505
0.000343	113622.02629071078
0.000344	113352.2336986595
0.000345	113083.60208177664
0.000346	112816.12505046737
0.00034700000000000003	112549.79624707023
0.000348	112284.60934595564
0.000349	112020.55805398246
0.00035	111757.6361101881
0.000351	111495.83728550041
0.000352	111235.15538370574
0.000353	110975.5842410293
0.000354	110717.1177258278
0.000355	110459.74973940784
0.00035600000000000003	110203.47421517978
0.000357	109948.2851192803
0.00035800000000000003	109694.17645040521
0.000359	109441.14223972837
0.00036	109189.176551061
0.000361	108938.27348075391
0.000362	108688.42715752432
0.000363	108439.63174251663
0.000364	108191.88142980688
0.000365	107945.17044536505
0.000366	107699.49304771182
0.00036700000000000003	107454.84352778838
0.000368	107211.21620882835
0.000369	106968.60544623007
0.00037	106727.00562735934
0.000371	106486.4111721204
0.000372	106246.816532107
0.000373	106008.21619109038
0.000374	105770.60466432806
0.000375	105533.97649942925
0.00037600000000000003	105298.3262754552
0.000377	105063.64860284707
0.000378	104829.93812392034
0.000379	104597.18951256097
0.00038	104365.39747350069
0.000381	104134.55674316252
0.000382	103904.66208880566
0.000383	103675.70830891354
0.000384	103447.69023277883
0.00038500000000000003	103220.60272051455
0.000386	102994.440662997
0.00038700000000000003	102769.19898168865
0.000388	102544.87262829427
0.000389	102321.45658520836
0.00039	102098.94586476886
0.000391	101877.33550969037
0.000392	101656.62059222576
0.000393	101436.79621475069
0.000394	101217.85750930411
0.000395	100999.79963771795
0.00039600000000000003	100782.61779070731
0.000397	100566.30718902893
0.000398	100350.86308190975
0.000399	100136.28074823078
0.0004	99922.55549523576
0.000401	99709.68265928885
0.000402	99497.65760533499
0.000403	99286.4757265265
0.000404	99076.13244493399
0.00040500000000000003	98866.6232103154
0.000406	98657.94350054665
0.000407	98450.08882156477
0.000408	98243.0547072148
0.000409	98036.83671852801
0.00041	97831.43044438056
0.000411	97626.83150094205
0.000412	97423.03553131955
0.000413	97220.0382060528
0.000414	97017.83522232453
0.000415	96816.42230403164
0.00041600000000000003	96615.79520176063
0.000417	96415.94969259472
0.000418	96216.8815797657
0.000419	96018.58669267036
0.00042	95821.06088718575
0.000421	95624.30004434766
0.000422	95428.30007114797
0.000423	95233.05690044712
0.000424	95038.5664900701
0.00042500000000000003	94844.82482333994
0.000426	94651.8279087723
0.000427	94459.5717796373
0.000428	94268.05249424682
0.000429	94077.26613544527
0.00043	93887.20881060752
0.000431	93697.87665135443
0.000432	93509.26581381836
0.000433	93321.37247814664
0.000434	93134.19284815968
0.000435	92947.72315187354
0.000436	92761.95964074896
0.000437	92576.89858955641
0.000438	92392.53629662083
0.000439	92208.8690836032
0.00044	92025.89329485317
0.000441	91843.6052980204
0.000442	91662.0014832842
0.000443	91481.07826352298
0.000444	91300.83207428691
0.00044500000000000003	91121.25937317542
0.000446	90942.35664000179
0.000447	90764.120376824
0.000448	90586.547107794
0.000449	90409.63337833295
0.00045	90233.37575585346
0.000451	90057.77082921675
0.000452	89882.81520865085
0.000453	89708.5055253967
0.00045400000000000003	89534.83843216908
0.000455	89361.81060247107
0.000456	89189.41873057088
0.000457	89017.6595312129
0.000458	88846.52974015962
0.000459	88676.02611311954
0.00046	88506.14542639018
0.000461	88336.88447626145
0.000462	88168.24007923504
0.000463	88000.20907124934
0.000464	87832.78830843752
0.000465	87665.97466649745
0.000466	87499.76504013951
0.000467	87334.15634410201
0.000468	87169.14551197179
0.000469	87004.72949648682
0.00047	86840.90526931582
0.000471	86677.66982102333
0.000472	86515.02016089683
0.000473	86352.95331686545
0.00047400000000000003	86191.4663352855
0.000475	86030.55628073294
0.000476	85870.22023631279
0.000477	85710.45530297232
0.000478	85551.2585995177
0.000479	85392.62726316057
0.00048	85234.55844818272
0.000481	85077.04932686294
0.000482	84920.09708901828
0.000483	84763.69894160524
0.000484	84607.8521090077
0.000485	84452.55383275586
0.000486	84297.80137133287
0.000487	84143.59200017767
0.000488	83989.9230114543
0.000489	83836.79171420413
0.00049	83684.19543381456
0.000491	83532.13151228472
0.000492	83380.59730788766
0.000493	83229.59019502655
0.000494	83079.1075645934
0.000495	82929.14682309872
0.000496	82779.70539307171
0.000497	82630.78071298113
0.000498	82482.3702368799
0.000499	82334.47143426939
0.0005	82187.08179036938
0.000501	82040.19880566756
0.000502	81893.81999585193
0.000503	81747.94289180802
0.000504	81602.56503954546
0.000505	81457.68399999588
0.000506	81313.2973489434
0.000507	81169.40267673398
0.000508	81025.9975888079
0.000509	80883.07970461932
0.00051	80740.64665832787
0.000511	80598.6960986877
0.000512	80457.22568824615
0.000513	80316.2331039226
0.000514	80175.71603681291
0.000515	80035.67219170759
0.000516	79896.09928744254
0.000517	79756.99505671015
0.000518	79618.35724550534
0.000519	79480.18361383826
0.00052	79342.47193497902
0.000521	79205.21999545897
0.000522	79068.42559553286
0.000523	78932.08654825401
0.000524	78796.20068012929
0.000525	78660.76583040066
0.000526	78525.7798513131
0.000527	78391.24060815382
0.000528	78257.1459789487
0.000529	78123.4938541956
0.00053	77990.28213709303
0.000531	77857.50874332253
0.000532	77725.17160111446
0.000533	77593.26865100845
0.000534	77461.7978454751
0.000535	77330.75714967483
0.000536	77200.14454043396
0.000537	77069.95800680273
0.000538	76940.19554948914
0.000539	76810.85518149436
0.00054	76681.93492707977
0.000541	76553.43282258598
0.000542	76425.34691578623
0.000543	76297.67526572391
0.000544	76170.41594340875
0.000545	76043.56703078037
0.000546	75917.12662117947
0.000547	75791.09281922206
0.000548	75665.46374063352
0.000549	75540.23751208751
0.00055	75415.41227151912
0.000551	75290.98616740394
0.000552	75166.95735916076
0.000553	75043.3240172804
0.000554	74920.08432233345
0.000555	74797.23646622973
0.000556	74674.7786506583
0.000557	74552.70908849277
0.000558	74431.02600237701
0.000559	74309.7276257855
0.00056	74188.81220211102
0.000561	74068.27798507464
0.000562	73948.12323857368
0.000563	73828.3462363062
0.000564	73708.9452623179
0.000565	73589.91861028227
0.000566	73471.26458389175
0.000567	73352.98149634157
0.000568	73235.06767089645
0.000569	73117.52144026701
0.00057	73000.34114684057
0.000571	72883.52514232766
0.000572	72767.07178827102
0.000573	72650.97945526613
0.000574	72535.24652325932
0.000575	72419.871381725
0.000576	72304.85242897809
0.000577	72190.18807277038
0.000578	72075.87672988143
0.000579	71961.91682592663
0.00058	71848.30679570025
0.000581	71735.0450827138
0.000582	71622.13013953336
0.000583	71509.56042729311
0.000584	71397.33441596464
0.000585	71285.45058410385
0.000586	71173.90741901619
0.000587	71062.70341641307
0.000588	70951.83708057697
0.000589	70841.30692411753
0.00059	70731.11146819334
0.0005909999999999999	70621.24924205753
0.000592	70511.71878345999
0.000593	70402.5186382866
0.000594	70293.64736047841
0.000595	70185.10351224407
0.000596	70076.88566368133
0.000597	69968.99239307451
0.000598	69861.42228643529
0.000599	69754.17393779762
0.0006	69647.24594899236
0.000601	69540.6369296249
0.000602	69434.34549718945
0.000603	69328.37027662928
0.000604	69222.7099006479
0.000605	69117.36300954605
0.000606	69012.3282510914
0.000607	68907.60428065661
0.000608	68803.18976077164
0.000609	68699.0833616588
0.00061	68595.28376081077
0.000611	68491.78964297022
0.000612	68388.59969995666
0.000613	68285.71263100393
0.000614	68183.1271425294
0.000615	68080.84194788686
0.000616	67978.85576754838
0.000617	67877.16732893346
0.000618	67775.77536653553
0.000619	67674.67862175197
0.00062	67573.87584269591
0.000621	67473.36578448962
0.000622	67373.14720895428
0.000623	67273.21888475576
0.000624	67173.57958703271
0.000625	67074.22809779807
0.000626	66975.16320549983
0.000627	66876.3837052564
0.000628	66777.88839874271
0.000629	66679.67609403536
0.00063	66581.74560557363
0.0006309999999999999	66484.0957544061
0.000632	66386.72536779309
0.000633	66289.63327932217
0.000634	66192.81832880272
0.000635	66096.27936252562
0.000636	66000.0152326434
0.000637	65904.02479764621
0.000638	65808.30692216955
0.000639	65712.86047678883
0.0006399999999999999	65617.68433821086
0.000641	65522.7773891505
0.000642	65428.13851819067
0.000643	65333.76661988804
0.000644	65239.660594773006
0.000645	65145.81934907194
0.000646	65052.2417949106
0.000647	64958.926850156975
0.000648	64865.873438424314
0.000649	64773.08048897677
0.00065	64680.546936847044
0.000651	64588.27172255122
0.000652	64496.25379235792
0.000653	64404.49209791235
0.000654	64312.985596502935
0.000655	64221.733250966856
0.000656	64130.73402938037
0.000657	64039.986905393045
0.000658	63949.49085802647
0.000659	63859.24487151649
0.00066	63769.24793561944
0.000661	63679.49904527351
0.000662	63589.997200569014
0.000663	63500.74140699521
0.000664	63411.73067500674
0.000665	63322.96402049203
0.000666	63234.44046419075
0.000667	63146.15903197271
0.000668	63058.11875495454
0.000669	62970.318669064465
0.00067	62882.757815280864
0.000671	62795.43523959906
0.000672	62708.3499928367
0.000673	62621.501130831544
0.000674	62534.88771421529
0.000675	62448.50880844931
0.000676	62362.3634837634
0.000677	62276.45081534567
0.000678	62190.76988290388
0.000679	62105.31977104381
0.0006799999999999999	62020.099568867394
0.000681	61935.10837037482
0.000682	61850.34527397599
0.000683	61765.809382828156
0.000684	61681.4998045949
0.000685	61597.41565156751
0.000686	61513.55604040029
0.000687	61429.920092349406
0.000688	61346.506933154924
0.0006889999999999999	61263.31569289817
0.00069	61180.34550620528
0.000691	61097.59551187661
0.000692	61015.06485328748
0.000693	60932.75267799221
0.000694	60850.6581378962
0.000695	60768.7803892005
0.000696	60687.11859226604
0.000697	60605.671911834266
0.0006979999999999999	60524.439516700455
0.000699	60443.42057988
0.0007	60362.614278554734
0.000701	60282.01979402082
0.000702	60201.636311637914
0.000703	60121.46302077929
0.000704	60041.49911511879
0.000705	59961.74379200866
0.000706	59882.19625305173
0.000707	59802.855703689966
0.000708	59723.721353461035
0.000709	59644.79241567044
0.00071	59566.0681075466
0.000711	59487.54765029015
0.000712	59409.23026887697
0.000713	59331.115192158744
0.000714	59253.20165276621
0.000715	59175.48888708762
0.000716	59097.97613543665
0.000717	59020.66264167105
0.000718	58943.54765338749
0.000719	58866.63042203838
0.00072	58789.910202650215
0.000721	58713.38625382813
0.000722	58637.057837873326
0.000723	58560.92422080459
0.000724	58484.98467206341
0.000725	58409.23846472143
0.000726	58333.68487536865
0.000727	58258.32318424742
0.000728	58183.15267489901
0.0007289999999999999	58108.17263449756
0.00073	58033.38235367351
0.000731	57958.781126385824
0.000732	57884.36825014005
0.000733	57810.14302579458
0.000734	57736.10475752128
0.000735	57662.25275299677
0.000736	57588.58632312874
0.000737	57515.10478220509
0.0007379999999999999	57441.807447790576
0.000739	57368.69364068797
0.00074	57295.7626850617
0.000741	57223.01390827515
0.000742	57150.44664085319
0.000743	57078.06021662401
0.000744	57005.8539725989
0.000745	56933.8272489146
0.000746	56861.97938881641
0.0007469999999999999	56790.309738795644
0.000748	56718.817648414406
0.000749	56647.502470250765
0.00075	56576.36356011053
0.000751	56505.40027672264
0.000752	56434.61198195002
0.000753	56363.99804067628
0.000754	56293.55782067771
0.000755	56223.29069286623
0.0007559999999999999	56153.19603110351
0.000757	56083.273212112515
0.000758	56013.52161564299
0.000759	55943.9406243626
0.00076	55874.529623804876
0.000761	55805.28800242415
0.000762	55736.21515150818
0.000763	55667.31046526712
0.000764	55598.5733407114
0.000765	55530.00317761962
0.000766	55461.59937869488
0.000767	55393.36134935839
0.000768	55325.288497820235
0.000769	55257.38023502958
0.00077	55189.635974726254
0.000771	55122.055133341
0.000772	55054.63713004672
0.000773	54987.38138662815
0.000774	54920.287327712394
0.000775	54853.35438044251
0.000776	54786.58197469141
0.000777	54719.96954294887
0.0007779999999999999	54653.51652033897
0.000779	54587.22234454204
0.00078	54521.08645590648
0.000781	54455.108297354185
0.000782	54389.28731427373
0.000783	54323.62295469271
0.000784	54258.11466915428
0.000785	54192.76191071846
0.000786	54127.56413494813
0.0007869999999999999	54062.52079988027
0.000788	53997.63136610174
0.000789	53932.89529657056
0.00079	53868.312056722665
0.000791	53803.88111448658
0.000792	53739.6019401954
0.000793	53675.474006502205
0.000794	53611.496788555196
0.000795	53547.66976389627
0.0007959999999999999	53483.99241230583
0.000797	53420.46421607493
0.000798	53357.084659805834
0.000799	53293.8532303584
0.0008	53230.769416991185
0.000801	53167.83271114048
0.000802	53105.04260676596
0.000803	53042.39859982954
0.000804	52979.90018880314
0.0008049999999999999	52917.54687423375
0.000806	52855.33815900272
0.000807	52793.27354828415
0.000808	52731.352549267765
0.000809	52669.57467157104
0.00081	52607.939426817815
0.000811	52546.44632895465
0.000812	52485.09489401646
0.000813	52423.88464030855
0.0008139999999999999	52362.81508807428
0.000815	52301.88575989314
0.000816	52241.096180362176
0.000817	52180.445876199774
0.0008179999999999999	52119.934376295794
0.000819	52059.56121151339
0.00082	51999.325914864574
0.000821	51939.228021460345
0.000822	51879.26706832926
0.000823	51819.442594722794
0.000824	51759.75414181242
0.000825	51700.20125281229
0.000826	51640.7834728617
0.0008269999999999999	51581.50034934522
0.000828	51522.351431361436
0.000829	51463.336270172564
0.00083	51404.45441883103
0.000831	51345.70543257513
0.000832	51287.088868413135
0.000833	51228.60428535589
0.000834	51170.251244314284
0.000835	51112.02930813456
0.0008359999999999999	51053.93804155409
0.000837	50995.97701123581
0.000838	50938.145785691304
0.000839	50880.44393532635
0.00084	50822.87103237609
0.000841	50765.42665100415
0.000842	50708.11036711887
0.000843	50650.92175851569
0.000844	50593.86040490861
0.0008449999999999999	50536.92588764319
0.000846	50480.11779004922
0.000847	50423.435697050154
0.000848	50366.87919557469
0.000849	50310.44787421079
0.00085	50254.14132328175
0.000851	50197.95913498074
0.000852	50141.90090311477
0.000853	50085.96622340198
0.0008539999999999999	50030.1546931769
0.000855	49974.465911404506
0.000856	49918.89947901078
0.000857	49863.454998452784
0.000858	49808.13207385184
0.000859	49752.93031116085
0.00086	49697.84931788021
0.000861	49642.888703245226
0.000862	49588.04807813901
0.0008629999999999999	49533.327055141264
0.000864	49478.72524831009
0.000865	49424.242273554686
0.000866	49369.877748264946
0.0008669999999999999	49315.63129151188
0.000868	49261.50252392645
0.000869	49207.4910678029
0.00087	49153.596546960616
0.000871	49099.81858686523
0.0008719999999999999	49046.15681450999
0.000873	48992.610858481006
0.000874	48939.1803488948
0.000875	48885.86491749769
0.0008759999999999999	48832.66419746112
0.000877	48779.57782353532
0.000878	48726.60543211012
0.000879	48673.74666092572
0.00088	48621.00114934629
0.000881	48568.36853819431
0.000882	48515.848469795514
0.000883	48463.44058790287
0.000884	48411.144537944565
0.0008849999999999999	48358.95996660714
0.000886	48306.88652211845
0.000887	48254.92385423813
0.000888	48203.07161404936
0.000889	48151.32945420214
0.00089	48099.6970286404
0.000891	48048.17399289187
0.000892	47996.76000381351
0.000893	47945.454719715824
0.0008939999999999999	47894.25780024232
0.000895	47843.16890658765
0.000896	47792.18770116937
0.000897	47741.31384787771
0.000898	47690.547012003495
0.000899	47639.88686013717
0.0009	47589.33306027229
0.000901	47538.885281859264
0.000902	47488.54319548926
0.0009029999999999999	47438.306473243785
0.000904	47388.17478856269
0.000905	47338.147816086086
0.000906	47288.22523192116
0.000907	47238.40671342291
0.000908	47188.691939233846
0.000909	47139.08058933721
0.00091	47089.57234504947
0.000911	47040.16688893978
0.0009119999999999999	46990.86390483925
0.000913	46941.66307783513
0.000914	46892.5640943943
0.000915	46843.56664219695
0.0009159999999999999	46794.67041014581
0.000917	46745.87508844589
0.000918	46697.18036849837
0.000919	46648.58594300774
0.00092	46600.091505876604
0.0009209999999999999	46551.69675224208
0.000922	46503.40137846959
0.000923	46455.20508214662
0.000924	46407.10756204938
0.0009249999999999999	46359.10851815095
0.000926	46311.207651683
0.000927	46263.40466499413
0.000928	46215.69926171951
0.000929	46168.09114657333
0.0009299999999999999	46120.58002549093
0.000931	46073.165605556205
0.000932	46025.84759504859
0.000933	45978.625703423546
0.0009339999999999999	45931.49964119024
0.000935	45884.46912012696
0.000936	45837.533853080495
0.000937	45790.69355403881
0.000938	45743.94793812537
0.000939	45697.296721656436
0.00094	45650.73962194607
0.000941	45604.276357503026
0.000942	45557.90664792418
0.0009429999999999999	45511.63021388971
0.000944	45465.44677724401
0.000945	45419.356060854596
0.000946	45373.35778868129
0.000947	45327.45168579506
0.000948	45281.63747837196
0.000949	45235.91489355592
0.00095	45190.283659670036
0.000951	45144.743506043065
0.0009519999999999999	45099.2941630175
0.000953	45053.935362086
0.000954	45008.666835755736
0.000955	44963.4883175094
0.0009559999999999999	44918.399541928666
0.000957	44873.40024463036
0.000958	44828.490162226975
0.000959	44783.66903231151
0.00096	44738.93659363392
0.0009609999999999999	44694.29258581218
0.000962	44649.73674953205
0.000963	44605.26882648518
0.000964	44560.888559308965
0.0009649999999999999	44516.59569175914
0.000966	44472.3899683844
0.000967	44428.27113487512
0.000968	44384.23893789219
0.000969	44340.293124976255
0.0009699999999999999	44296.43344468496
0.000971	44252.6596465658
0.000972	44208.971481087196
0.000973	44165.36869969831
0.0009739999999999999	44121.851054781866
0.000975	44078.41829969189
0.000976	44035.07018869668
0.000977	43991.80647699564
0.000978	43948.626920776944
0.0009789999999999998	43905.53127708868
0.00098	43862.51930388727
0.0009809999999999999	43819.59076020589
0.0009819999999999998	43776.74540578294
0.000983	43733.98300144468
0.0009839999999999998	43691.303308756535
0.0009849999999999998	43648.70609035159
0.000986	43606.19110965478
0.0009869999999999998	43563.758131019255
0.000988	43521.40691968228
0.0009889999999999999	43479.137241780634
0.0009899999999999998	43436.948864336475
0.000991	43394.84155519528
0.0009919999999999998	43352.815083147805
0.000993	43310.869217819396
0.0009939999999999999	43269.003729676035
0.0009949999999999998	43227.21839011579
0.000996	43185.512971340606
0.0009969999999999998	43143.88724640981
0.000998	43102.34098922681
0.0009989999999999999	43060.87397460021
0.0009999999999999998	43019.48597810002

==> Figures/Fig4/K31_rate.dat <==
0.000049999999999999996	0.003027568295318619
0.00009999999999999999	0.003027568295318619
0.00015	0.0030319230371440896
0.00019999999999999998	0.003029992892879218
0.00025	0.0030286048559706375
0.0003	0.0030229577021148504
0.00035	0.0034427418454471134
0.00039999999999999996	0.003495352351398077
0.00045	0.0030162351714715413
0.0005	0.003265391968689124
0.0005499999999999999	0.0030148265973814208
0.0006	0.003428821920972774
0.00065	0.003011963598881383

==> Figures/Fig4/K31_rate_smooth.dat <==
0.000125	0.0030292631301651364
0.000175	0.003029522270328141
0.000225	0.003028369622027199
0.000275	0.0031310743241029547
0.000325	0.00324741418873267
0.000375	0.0032443217676078953
0.00042500000000000003	0.0033049303342514635
0.000475	0.003197951522235041
0.000525	0.003181318914628715
0.000575	0.0031802510214811756

==> Figures/Fig4/K41_rate.dat <==
0.000049999999999999996	0.0008228674115837273
0.00009999999999999999	0.0008228674115837273
0.00015	0.0008223036643656438
0.00019999999999999998	0.0008211000610861986
0.00025	0.000820739399863724
0.0003	0.0008179281207440131
0.00035	0.0008197125595823041
0.00039999999999999996	0.0008171648945306932
0.00045	0.0008134248241600155
0.0005	0.0008153031661387962
0.0005499999999999999	0.0008124952263861456
0.0006	0.0008175843481326914
0.00065	0.000810694748987154

==> Figures/Fig4/K41_rate_smooth.dat <==
0.000125	0.0008222846371548243
0.000175	0.0008217526342248233
0.000225	0.0008205178115148949
0.000275	0.0008198700353190598
0.000325	0.0008188862436801835
0.000375	0.0008170575997542564
0.00042500000000000003	0.0008164013611029522
0.000475	0.0008145970278039126
0.000525	0.0008147018912044123
0.000575	0.0008140193724111967

==> Figures/Fig4/K51_rate.dat <==
0.000049999999999999996	0.0003331222894318825
0.00009999999999999999	0.0003331222894318825
0.00015	0.0003325508432887902
0.00019999999999999998	0.0003313240051421471
0.00025	0.00033095462932812813
0.0003	0.00032805043936258796
0.00035	0.00032719998852785806
0.00039999999999999996	0.0003263364654970629
0.00045	0.0003233426051890988
0.0005	0.0003234045435862462
0.0005499999999999999	0.00032237423675992075
0.0006	0.00032361875072827785
0.00065	0.0003205235425385713

==> Figures/Fig4/K51_rate_smooth.dat <==
0.000125	0.0003325298568236756
0.000175	0.00033198794179773697
0.000225	0.0003307199792804133
0.000275	0.00032938226559018035
0.000325	0.0003281353806789093
0.000375	0.00032623237464415194
0.00042500000000000003	0.0003250709007000665
0.000475	0.00032386446275808217
0.000525	0.0003231850340658859
0.000575	0.000322480268403254

==> Figures/Fig4/Kex_rate_fit.dat <==
0.0001	0.0021533291984722792
0.00011	0.002939344109921164
0.00012	0.003725359021370049
0.00013000000000000002	0.004511373932818934
0.00014000000000000001	0.005297388844267819
0.00015000000000000001	0.006083403755716702
0.00016	0.006869418667165587
0.00017	0.007655433578614472
0.00018	0.008441448490063357
0.00019	0.00922746340151224
0.0002	0.010013478312961125
0.00021	0.010799493224410008
0.00022000000000000003	0.011585508135858895
0.00023	0.012371523047307778
0.00024000000000000003	0.013157537958756665
0.00025	0.013943552870205548
0.00026000000000000003	0.014729567781654435
0.00027	0.015515582693103318
0.00028000000000000003	0.016301597604552204
0.00029	0.017087612516001084
0.00030000000000000003	0.01787362742744997
0.00031	0.018659642338898854
0.00032	0.01944565725034774
0.00033	0.020231672161796624
0.00034	0.02101768707324551
0.00035	0.021803701984694394
0.00036	0.02258971689614328
0.00037	0.02337573180759216
0.00038	0.024161746719041047
0.00039	0.02494776163048993
0.0004	0.025733776541938817
0.00041	0.0265197914533877
0.00042	0.027305806364836583
0.00043000000000000004	0.028091821276285473
0.00044	0.028877836187734356
0.00045000000000000004	0.02966385109918324
0.00046	0.030449866010632123
0.00047000000000000004	0.031235880922081013
0.00048	0.03202189583352989
0.0004900000000000001	0.03280791074497878
0.0005	0.03359392565642766
0.00051	0.03437994056787655
0.0005200000000000001	0.03516595547932544
0.0005300000000000001	0.035951970390774315
0.00054	0.036737985302223206
0.00055	0.03752400021367208
0.0005600000000000001	0.03831001512512097
0.0005700000000000001	0.03909603003656986
0.0005800000000000001	0.03988204494801875
0.0005900000000000001	0.04066805985946763
0.0006000000000000001	0.041454074770916505

==> Figures/Fig4/Kex_rate_smooth.dat <==
0.000125	0.007025956091163637
0.000175	0.008532045740158901
0.000225	0.011182235999254308
0.000275	0.01432503631516065
0.000325	0.01770981109197924
0.000375	0.02280072462813604
0.00042500000000000003	0.027204946875924296
0.000475	0.03144677703447176
0.000525	0.03695924904193809
0.000575	0.040850237028757

==> Figures/Fig4/Kf_rate_smooth.dat <==
0.000125	0.10917084045742713
0.000175	0.10802589329491302
0.000225	0.10586876938033221
0.000275	0.10331822700567576
0.000325	0.10065277122213832
0.000375	0.09699779270393
0.00042500000000000003	0.0940562905055485
0.000475	0.09131691776670361
0.000525	0.08757304027310271
0.000575	0.085564258090377

==> Figures/Fig4/Kisc_rate_fit.dat <==
0.0001	0.0020798814141807093
0.00011	0.0021410304778105363
0.00012	0.0022021795414403638
0.00013000000000000002	0.002263328605070191
0.00014000000000000001	0.0023244776687000187
0.00015000000000000001	0.002385626732329846
0.00016	0.0024467757959596736
0.00017	0.002507924859589501
0.00018	0.002569073923219328
0.00019	0.002630222986849156
0.0002	0.002691372050478983
0.00021	0.0027525211141088105
0.00022000000000000003	0.002813670177738638
0.00023	0.0028748192413684654
0.00024000000000000003	0.002935968304998293
0.00025	0.00299711736862812
0.00026000000000000003	0.0030582664322579478
0.00027	0.003119415495887775
0.00028000000000000003	0.0031805645595176027
0.00029	0.0032417136231474297
0.00030000000000000003	0.0033028626867772576
0.00031	0.0033640117504070846
0.00032	0.0034251608140369125
0.00033	0.0034863098776667396
0.00034	0.0035474589412965666
0.00035	0.0036086080049263945
0.00036	0.0036697570685562215
0.00037	0.0037309061321860494
0.00038	0.0037920551958158764
0.00039	0.0038532042594457035
0.0004	0.003914353323075531
0.00041	0.003975502386705358
0.00042	0.004036651450335186
0.00043000000000000004	0.004097800513965014
0.00044	0.004158949577594841
0.00045000000000000004	0.004220098641224668
0.00046	0.004281247704854496
0.00047000000000000004	0.004342396768484323
0.00048	0.004403545832114151
0.0004900000000000001	0.004464694895743979
0.0005	0.004525843959373805
0.00051	0.004586993023003633
0.0005200000000000001	0.004648142086633461
0.0005300000000000001	0.004709291150263288
0.00054	0.004770440213893115
0.00055	0.004831589277522943
0.0005600000000000001	0.00489273834115277
0.0005700000000000001	0.004953887404782598
0.0005800000000000001	0.005015036468412426
0.0005900000000000001	0.005076185532042253
0.0006000000000000001	0.00513733459567208

==> Figures/Fig4/Kisc_rate_smooth.dat <==
0.000125	0.002809834816908445
0.000175	0.002676882335517573
0.000225	0.0028481656632325944
0.000275	0.0031208370655379145
0.000325	0.003367342220455621
0.000375	0.003792611760424526
0.00042500000000000003	0.004206714699571188
0.000475	0.004419353088432535
0.000525	0.0046323992284407
0.000575	0.004927402858509191

==> Figures/Fig4/ODMR_HRCont.dat <==
50	7.587545402643081
100	18.982809967293115
150	28.671298306866365
200	37.51940039318903
250	41.3320932699128
300	49.78887762545322
350	48.28825101423087
400	49.95181737809982
450	55.19755509596796
500	59.23115991014779
550	57.619061826880255
600	65.23355827488082
650	69.52153659571512
700	72.23460488747189
750	70.73287975513097
800	84.79613984730395
850	97.47079233565054
900	93.9035573231971
10	2.8092008738369034
20	3.650837735973278
30	2.441472426125224
40	6.749850626837716
50	8.19934901256324
60	9.457713052547135
70	11.188841205175205
80	13.834438516806314
90	14.433607660839055
100	16.794424378049943

==> Figures/Fig4/ODMR_HRContFit.dat <==
0.8110002911603597	0.03519356611439651
1.6220005823207193	0.07312217701979193
2.433000873481079	0.11375718864023723
3.2440011646414386	0.1570697156971334
4.055001455801798	0.20303064605564944
4.866001746962158	0.2516106540798019
5.6770020381225175	0.30278021486026707
6.488002329282877	0.35650961745585663
7.299002620443237	0.4127689785373202
8.110002911603596	0.4715282553853279
8.921003202763956	0.5327572592427676
9.732003493924315	0.5964256680628113
10.543003785084675	0.6625030396549701
11.354004076245035	0.730958823345439
12.165004367405395	0.8017623736154253
12.976004658565754	0.874882961036067
13.787004949726114	0.9502897853992929
14.598005240886474	1.0279519863210458
15.409005532046834	1.107838655830879
16.22000582320719	1.1899188493045842
17.031006114367553	1.2741615966408963
17.84200640552791	1.3605359132166486
18.653006696688273	1.449010810354574
19.46400698784863	1.5395553069174095
20.275007279008992	1.632138437590413
21.08600757016935	1.7267292653952173
21.897007861329712	1.8232968893851855
22.70800815249007	1.9218104552607849
23.51900844365043	2.0222391650719507
24.33000873481079	2.124552285547867
25.14100902597115	2.2287191573885945
25.95200931713151	2.334709203728178
26.763009608291867	2.4424919397128946
27.57400989945223	2.552036978932641
28.385010190612586	2.663314042608244
29.196010481772948	2.7762929675676387
30.007010772933306	2.8909437128129514
30.818011064093668	3.007236367380256
31.629011355254026	3.125141157585788
32.44001164641438	3.244628453776667
33.251011937574745	3.3656687767600912
34.06201222873511	3.488232804521888
34.87301251989547	3.612291378153396
35.68401281105582	3.737815508332794
36.495013102216184	3.864776380231658
37.306013393376546	3.9931453595006072
38.11701368453691	4.122893998927981
38.92801397569726	4.253994040322645
39.73901426685762	4.38641742297502
40.550014558017985	4.52013628638645
41.36101484917834	4.65512297503672
42.1720151403387	4.791350042977281
42.98301543149906	4.928790258077391
43.794015722659424	5.067416605023318
44.60501601381978	5.207202290867893
45.41601630498014	5.348120746467946
46.2270165961405	5.490145631447494
47.03801688730086	5.633250836011413
47.84901717846122	5.777410485626964
48.66001746962158	5.922598941945361
49.47101776078194	6.0687908070525065
50.2820180519423	6.21596092529517
51.093018343102656	6.36408438466767
51.90401863426302	6.513136520796155
52.71501892542338	6.66309291810139
53.526019216583734	6.813929410879557
54.337019507744095	6.965622085977698
55.14801979890446	7.11814728375562
55.95902009006482	7.2714815996740425
56.77002038122517	7.425601886178799
57.581020672385534	7.580485253088481
58.392020963545896	7.736109067688639
59.20302125470626	7.892450957447094
60.01402154586661	8.049488809330697
60.82502183702697	8.207200771272863
61.636022128187335	8.365565252053052
62.4470224193477	8.524560921793329
63.25802271050805	8.684166712314365
64.06902300166841	8.844361817118658
64.88002329282877	9.005125691403398
65.69102358398914	9.166438052188845
66.50202387514949	9.328278877227476
67.31302416630984	9.490628406271213
68.12402445747021	9.653467139737241
68.93502474863057	9.816775837443174
69.74602503979094	9.980535520058886
70.55702533095129	10.144727466606412
71.36802562211165	10.309333213439938
72.17902591327201	10.47433455617275
72.99002620443237	10.639713546307437
73.80102649559272	10.80545248967532
74.61202678675309	10.971533947796637
75.42302707791345	11.137940736127645
76.23402736907381	11.30465592066229
77.04502766023417	11.471662819554252
77.85602795139452	11.638944999910974
78.66702824255489	11.806486276921621
79.47802853371525	11.974270713124767
80.2890288248756	12.142282616986696
81.10002911603597	12.310506538434364
81.91102940719632	12.478927271845011
82.72202969835668	12.647529851430917
83.53302998951705	12.816299549885688
84.3440302806774	12.985221877179146
85.15503057183777	13.154282579236154
85.96603086299812	13.323467634741112
86.77703115415848	13.492763255129562
87.58803144531885	13.66215588028501
88.3990317364792	13.831632180096998
89.21003202763956	14.001179047883891
90.02103231879993	14.17078360343577
90.83203260996028	14.340433187891305
91.64303290112063	14.510115362188417
92.454033192281	14.679817905250284
93.26503348344136	14.849528812475404
94.07603377460173	15.019236292920777
94.88703406576208	15.188928768088614
95.69803435692243	15.358594867772357
96.5090346480828	15.528223430520512
97.32003493924316	15.697803500905543
98.13103523040351	15.867324325928339
98.94203552156388	16.03677535356817
99.75303581272424	16.206146231226466
100.5640361038846	16.375426804951985
101.37503639504496	16.544607110449476
102.18603668620531	16.713677382717897
102.99703697736568	16.8826280412909
103.80803726852604	17.051449696023763
104.61903755968639	17.220133143895495
105.43003785084676	17.38866936340604
106.24103814200711	17.55704951655264
107.05203843316747	17.725264942090202
107.86303872432784	17.89330715879221
108.67403901548819	18.061167858344067
109.48503930664856	18.228838905852808
110.29603959780891	18.396312337593127
111.10703988896927	18.563580357255454
111.91804018012964	18.73063533493307
112.72904047128999	18.89746980577178
113.54004076245035	19.064076464867618
114.35104105361071	19.230448169494714
115.16204134477107	19.39657793243862
115.97304163593144	19.56245892293574
116.78404192709179	19.728084463528294
117.59504221825215	19.893448027962215
118.40604250941252	20.058543239095673
119.21704280057287	20.223363866642945
120.02804309173322	20.387903826505873
120.83904338289359	20.55215717538598
121.65004367405395	20.716118113586138
122.4610439652143	20.8797809776838
123.27204425637467	21.04314024242351
124.08304454753502	21.206190516870638
124.8940448386954	21.368926544463267
125.70504512985575	21.531343197292625
126.5160454210161	21.693435478182003
127.32704571217647	21.85519851510995
128.13804600333683	22.016627563704837
128.94904629449718	22.177717999814064
129.76004658565753	22.338465323061303
130.57104687681792	22.498865150726665
131.38204716797827	22.6589132186683
132.19304745913863	22.818605376809693
133.00404775029898	22.97793759175797
133.81504804145933	23.136905939531722
134.6260483326197	23.29550660765913
135.43704862378007	23.4537358923391
136.24804891494043	23.611590195028455
137.05904920610078	23.769066024060997
137.87004949726114	23.926159989825397
138.6810497884215	24.08286880472595
139.49205007958187	24.239189280809867
140.30305037074223	24.395118328984136
141.11405066190258	24.550652955842686
141.92505095306294	24.705790263567334
142.7360512442233	24.86052744745176
143.54705153538364	25.014861794934873
144.35805182654403	25.168790683015967
145.16905211770438	25.322311577337757
145.98005240886474	25.47542203253728
146.7910527000251	25.628119685193884
147.60205299118545	25.78040226011426
148.41305328234583	25.932267560801918
149.22405357350618	26.083713475196806
150.03505386466654	26.23473796911067
150.8460541558269	26.38533908700132
151.65705444698725	26.535514951037108
152.46805473814763	26.68526375750827
153.27905502930798	26.834583777184516
154.09005532046834	26.983473355525522
154.9010556116287	27.1319309054127
155.71205590278905	27.279954915220888
156.5230561939494	27.427543936969336
157.33405648510978	27.574696594072158
158.14505677627014	27.72141157392512
158.9560570674305	27.86768762943111
159.76705735859085	28.013523577733512
160.5780576497512	28.158918300083236
161.38905794091158	28.303870734785423
162.20005823207194	28.44837988550644
163.0110585232323	28.59244481177536
163.82205881439265	28.736064631473358
164.633059105553	28.87923851967479
165.44405939671336	29.021965707754525
166.25505968787374	29.16424548051072
167.0660599790341	29.306077177858796
167.87706027019445	29.447460189326875
168.6880605613548	29.58839395959856
169.49906085251516	29.728877980455735
170.31006114367554	29.868911795044497
171.1210614348359	30.008494993793434
171.93206172599625	30.14762721528117
172.7430620171566	30.28630814324372
173.55406230831696	30.424537508718664
174.3650625994773	30.562315086000925
175.1760628906377	30.69964069264589
175.98706318179805	30.836514190009563
176.7980634729584	30.972935480251902
177.60906376411876	31.108904506316303
178.4200640552791	31.244421252632915
179.2310643464395	31.379485741259693
180.04206463759985	31.514098032862453
180.8530649287602	31.64825822586256
181.66406521992056	31.78196645523149
182.4750655110809	31.915222892060186
183.28606580224127	32.048027742034996
184.09706609340165	32.18038124592581
184.908066384562	32.31228367599443
185.71906667572236	32.443735340506436
186.5300669668827	32.57473657671049
187.34106725804307	32.70528775513135
188.15206754920345	32.83538927610348
188.9630678403638	32.96504157008955
189.77406813152416	33.09424509633707
190.58506842268451	33.223000343009026
191.39606871384487	33.351307826026485
192.20706900500525	33.479168088116026
193.0180692961656	33.60658169983194
193.82906958732596	33.73354925618358
194.64006987848632	33.860071377999795
195.45107016964667	33.986148710849015
196.26207046080702	34.111781924572995
197.0730707519674	34.236971711432005
197.88407104312776	34.361718789155724
198.69507133428812	34.48602389438871
199.50607162544847	34.609887787955316
200.31707191660882	34.73331125072923
201.1280722077692	34.856295085499774
201.93907249892956	34.978840113548856
202.75007279008992	35.100947176504214
203.56107308125027	35.22261713651922
204.37207337241063	35.34385087175851
205.18307366357098	35.46464927969726
205.99407395473136	35.58501327655056
206.80507424589172	35.70494379320344
207.61607453705207	35.824441779994345
208.42707482821243	35.94350820128117
209.23807511937278	36.062144038504776
210.04907541053316	36.18035028766374
210.86007570169352	36.298127959583276
211.67107599285387	36.415478080571184
212.48207628401423	36.532401688948006
213.29307657517458	36.648899838967544
214.10407686633494	36.76497359653547
214.91507715749532	36.88062404176901
215.72607744865567	36.995852265295134
216.53707773981603	37.110659371373615
217.34807803097638	37.225046475062854
218.15907832213674	37.33901470346066
218.97007861329712	37.45256519376258
219.78107890445747	37.56569909447418
220.59207919561783	37.67841756408541
221.40307948677818	37.79072177093011
222.21407977793854	37.90261289212994
223.0250800690989	38.014092116002416
223.83608036025927	38.125160638081
224.64708065141963	38.23581966317223
225.45808094257998	38.346070403976164
226.26908123374034	38.455914081145906
227.0800815249007	38.5653519241681
227.89108181606107	38.674385168680594
228.70208210722143	38.78301505790075
229.51308239838178	38.8912428416729
230.32408268954214	38.99906977636368
231.1350829807025	39.10649712554337
231.94608327186288	39.21352615702144
232.75708356302323	39.32015814607861
233.56808385418358	39.42639437358928
234.37908414534394	39.532236123680725
235.1900844365043	39.63768468745069
236.00108472766465	39.7427413598415
236.81208501882503	39.84740744148232
237.62308530998538	39.95168423568657
238.43408560114574	40.05557305058101
239.2450858923061	40.159075199809855
240.05608618346645	40.26219199729672
240.86708647462683	40.364924763456116
241.67808676578719	40.467274820135835
242.48908705694754	40.56924349382257
243.3000873481079	40.67083211247974
244.11108763926825	40.77204200673108
244.9220879304286	40.87287451170216
245.73308822158899	40.97333096131799
246.54408851274934	41.07341269539976
247.3550888039097	41.17312105277022
248.16608909507005	41.27245737561421
248.9770893862304	41.371423007537096
249.7880896773908	41.47001929294072
250.59908996855114	41.56824757736493
251.4100902597115	41.6661092091819
252.22109055087185	41.76360553569485
253.0320908420322	41.86073790580791
253.84309113319256	41.9575076693841
254.65409142435294	42.05391617620786
255.4650917155133	42.1499647773969
256.27609200667365	42.245654822629604
257.08709229783403	42.34098766308225
257.89809258899436	42.43596465016415
258.70909288015474	42.53058713371637
259.52009317131507	42.62485646462968
260.33109346247545	42.71877399241713
261.14209375363583	42.81234106635148
261.95309404479616	42.90555903572443
262.76409433595654	42.99842924754419
263.57509462711687	43.09095304979765
264.38609491827725	43.18313178798595
265.19709520943763	43.27496680774544
266.00809550059796	43.366459452624504
266.81909579175834	43.45761106439902
267.63009608291867	43.54842298537069
268.44109637407905	43.63889655455954
269.2520966652394	43.72903311037954
270.06309695639976	43.81883398820292
270.87409724756014	43.90830052383093
271.68509753872047	43.99743404932339
272.49609782988085	44.086235895910534
273.3070981210412	44.17470739182933
274.11809841220156	44.26284986413011
274.92909870336194	44.35066463755402
275.74009899452227	44.43815303332713
276.55109928568265	44.52531637269523
277.362099576843	44.61215597194572
278.17309986800336	44.69867314688557
278.98410015916375	44.78486920970317
279.79510045032407	44.87074546988431
280.60610074148445	44.9563032355226
281.4171010326448	45.041543809870284
282.22810132380516	45.126468495116846
283.03910161496555	45.211078590466705
283.8501019061259	45.29537539047933
284.66110219728625	45.37936018929317
285.4721024884466	45.463034276148676
286.28310277960696	45.54639893755322
287.0941030707673	45.62945545762849
287.9051033619277	45.712205116086444
288.71610365308806	45.794649190566936
289.5271039442484	45.87678895477224
290.33810423540876	45.95862567912341
291.1491045265691	46.04016063071167
291.9601048177295	46.121395073778274
292.77110510888986	46.20233026743954
293.5821054000502	46.28296746970449
294.39310569121056	46.36330793262174
295.2041059823709	46.44335290713323
296.0151062735313	46.523103637694106
296.82610656469166	46.60256136766939
297.637106855852	46.68172733576272
298.44810714701237	46.76060277567287
299.2591074381727	46.83918892029331
300.0701077293331	46.91748699623105
300.88110802049346	46.99549822669823
301.6921083116538	47.0732238315836
302.50310860281417	47.15066502682211
303.3141088939745	47.22782302448923
304.1251091851349	47.304699032547425
304.93610947629526	47.38129425505314
305.7471097674556	47.45760989180452
306.55811005861597	47.533647139631
307.3691103497763	47.60940719049773
308.1801106409367	47.6848912320576
308.991110932097	47.760100448172246
309.8021112232574	47.8350360189822
310.61311151441777	47.90969912066716
311.4241118055781	47.98409092480733
312.2351120967385	48.05821259879771
313.0461123878988	48.13206530593434
313.8571126790592	48.20565020638525
314.66811297021957	48.27896845419068
315.4791132613799	48.35202120083238
316.2901135525403	48.424809593417514
317.1011138437006	48.497334773151465
317.912114134861	48.569597880115715
318.72311442602137	48.641600047144856
319.5341147171817	48.71334240457266
320.3451150083421	48.78482607795025
321.1561152995024	48.85605218860298
321.9671155906628	48.92702185326491
322.77811588182317	48.997736185150806
323.5891161729835	49.06819629285781
324.4001164641439	49.138403280031504
325.2111167553042	49.208358247282455
326.0221170464646	49.278062289737456
326.8331173376249	49.34751649928452
327.6441176287853	49.41672196234704
328.4551179199457	49.485679761755854
329.266118211106	49.55439097621924
330.0771185022664	49.62285668015375
330.8881187934267	49.69107794255024
331.6991190845871	49.759055829259616
332.5101193757475	49.826791401357276
333.3211196669078	49.894285715945145
334.1321199580682	49.96153982520819
334.9431202492285	50.02855477751559
335.7541205403889	50.09533161679214
336.5651208315493	50.16187138267358
337.3761211227096	50.228175110362415
338.18712141387	50.29424383092641
338.9981217050303	50.36007857056604
339.8091219961907	50.42568035237805
340.6201222873511	50.49105019386837
341.4311225785114	50.55618910885913
342.2421228696718	50.62109810704385
343.0531231608321	50.685778193288755
343.8641234519925	50.75023036876405
344.6751237431529	50.81445562996756
345.4861240343132	50.87845496942277
346.2971243254736	50.942229374733905
347.1081246166339	51.00577983035001
347.9191249077943	51.0691073151482
348.7301251989546	51.132212804981755
349.541125490115	51.195097270689914
350.3521257812754	51.257761679296074
351.1631260724357	51.32020699361194
351.9741263635961	51.382434171115285
352.7851266547564	51.4444441669979
353.5961269459168	51.50623793087781
354.4071272370772	51.5678164082132
355.2181275282375	51.62918054091823
356.0291278193979	51.690331266982284
356.8401281105582	51.75126951855877
357.6511284017186	51.811996225360076
358.462128692879	51.87251231236266
359.2731289840393	51.93281870030948
360.0841292751997	51.99291630606848
360.89512956636	52.05280604171849
361.7061298575204	52.11248881628521
362.5171301486808	52.17196553368926
363.3281304398411	52.23123709457648
364.1391307310015	52.29030439497341
364.9501310221618	52.34916832686771
365.7611313133222	52.40782977875735
366.57213160448254	52.466289634459464
367.3831318956429	52.52454877378745
368.1941321868033	52.58260807298053
369.0051324779636	52.64046840375995
369.816132769124	52.69813063439415
370.62713306028434	52.75559562907368
371.4381333514447	52.81286424721632
372.2491336426051	52.869937345326115
373.0601339337654	52.926815775264494
373.8711342249258	52.98350038567534
374.68213451608614	53.039992020205894
375.4931348072465	53.09629151989328
376.3041350984069	53.15239972052473
377.11513538956723	53.20831745509268
377.9261356807276	53.26404555253242
378.73713597188794	53.31958483708495
379.5481362630483	53.3749361297417
380.3591365542087	53.430100248234154
381.17013684536903	53.48507800564721
381.9811371365294	53.53987021137881
382.79213742768974	53.594477671593935
383.6031377188501	53.648901187345764
384.4141380100105	53.70314155817935
385.22513830117083	53.75719957758071
386.0361385923312	53.811076036650704
386.84713888349154	53.864771722338766
387.6581391746519	53.918287417730724
388.46913946581225	53.97162390266265
389.28013975697263	54.0247819531276
390.091140048133	54.07776234096352
390.90214033929334	54.130565835126376
391.7131406304537	54.18319320052552
392.52414092161405	54.235645198460034
393.33514121277443	54.28792258639184
394.1461415039348	54.340026118767156
394.95714179509514	54.391956546056555
395.7681420862555	54.44371461509886
396.57914237741585	54.49530106958713
397.39014266857623	54.54671664898187
398.2011429597366	54.59796208993464
399.01214325089694	54.649038124905424
399.8231435420573	54.69994548401299
400.63414383321765	54.75068489246087
401.44514412437803	54.80125707253604
402.2561444155384	54.8516627436039
403.06714470669874	54.90190262063975
403.8781449978591	54.951977416453445
404.68914528901945	55.00188783906936
405.50014558017983	55.05163459378816
406.31114587134016	55.101218382893045
407.12214616250054	55.15063990466914
407.9331464536609	55.19989985441441
408.74414674482125	55.24899892347462
409.55514703598163	55.29793780065238
410.36614732714196	55.346717171101965
411.17714761830234	55.395337716897245
411.9881479094627	55.44380011650257
412.79914820062305	55.49210504506643
413.61014849178343	55.54025317496228
414.42114878294376	55.58824517500091
415.23214907410414	55.63608171033129
416.0431493652645	55.68376344413791
416.85414965642485	55.731291034805665
417.66514994758523	55.77866513940861
418.47615023874556	55.82588640976467
419.28715052990594	55.872955496387874
420.0981508210663	55.91987304534415
420.90915111222665	55.96663970052115
421.72015140338704	56.01325610166372
422.53115169454736	56.059722886836624
423.34215198570774	56.10604068951317
424.1531522768681	56.15221014078755
424.96415256802845	56.19823186947561
425.77515285918884	56.24410649964806
426.58615315034916	56.28983465418834
427.39715344150954	56.335416951399566
428.20815373266987	56.380854007474746
429.01915402383025	56.426146435459536
429.83015431499064	56.471294845721175
430.64115460615096	56.516299844835196
431.45215489731135	56.56116203684962
432.26315518847167	56.60588202350222
433.07415547963205	56.65046040279638
433.88515577079244	56.69489777001543
434.69615606195276	56.7391947181618
435.50715635311315	56.78335183603057
436.3181566442735	56.82736971144395
437.12915693543385	56.87124892762613
437.94015722659424	56.91499006588862
438.75115751775456	56.95859370467785
439.56215780891495	57.00206041907593
440.3731581000753	57.04539078226318
441.18415839123566	57.08858536398249
441.99515868239604	57.131644731577744
442.80615897355636	57.17456944880212
443.61715926471675	57.21736007793595
444.4281595558771	57.26001717798855
445.23915984703746	57.302541304829035
446.0501601381978	57.34493301237414
446.86116042935816	57.38719285132989
447.67216072051855	57.4293213697903
448.4831610116789	57.471319113726004
449.29416130283926	57.51318662538031
450.1051615939996	57.554924445372116
450.91616188515997	57.59653311137546
451.72716217632035	57.638013158421444
452.5381624674807	57.67936511873189
453.34916275864106	57.72058952273045
454.1601630498014	57.761686896967625
454.97116334096177	57.80265776702623
455.78216363212215	57.843502654388146
456.5931639232825	57.884222079043134
457.40416421444286	57.92481655842131
458.2151645056032	57.96528660680168
459.02616479676357	58.00563273655012
459.83716508792395	58.04585545717107
460.6481653790843	58.085955276099575
461.45916567024466	58.12593269810786
462.270165961405	58.16578822557679
463.08116625256537	58.20552235800916
463.89216654372575	58.24513559353773
464.7031668348861	58.28462842677986
465.51416712604646	58.32400135026251
466.3251674172068	58.363254855071254
467.13616770836717	58.402389428511285
467.9471679995275	58.441405556309824
468.7581682906879	58.48030372189284
469.56916858184826	58.51908440608234
470.3801688730086	58.557748087428465
471.19116916416897	58.59629524206558
472.0021694553293	58.63472634418474
472.8131697464897	58.67304186550689
473.62417003765006	58.71124227551914
474.4351703288104	58.749328041192875
475.24617061997077	58.78729962751918
476.0571709111311	58.82515749729396
476.8681712022915	58.86290211068362
477.67917149345186	58.90053392641822
478.4901717846122	58.9380534001127
479.30117207577257	58.97546098574392
480.1121723669329	59.01275713493086
480.9231726580933	59.049942296952075
481.73417294925366	59.08701691974741
482.545173240414	59.12398144780465
483.35617353157437	59.16083632450364
484.1671738227347	59.197581990786
484.9781741138951	59.2342188854472
485.7891744050554	59.27074744481084
486.6001746962158	59.30716810416834
487.41117498737617	59.34348129534003
488.2221752785365	59.37968744899857
489.0331755696969	59.415786993917585
489.8441758608572	59.451780356061754
490.6551761520176	59.48766795946669
491.46617644317797	59.52345022689624
492.2771767343383	59.55912757834637
493.0881770254987	59.59470043191211
493.899177316659	59.630169204111674
494.7101776078194	59.66553430868352
495.5211778989798	59.70079615875517
496.3321781901401	59.735955163943245
497.1431784813005	59.77101173276482
497.9541787724608	59.80596627151385
498.7651790636212	59.84081918464626
499.5761793547816	59.87557087502907
500.3871796459419	59.910221742735246
501.1981799371023	59.94477218699594
502.0091802282626	59.979222604157236
502.820180519423	60.01357338960756
503.6311808105834	60.04782493588367
504.4421811017437	60.08197763422686
505.2531813929041	60.1160318744551
506.0641816840644	60.14998804335272
506.8751819752248	60.18384652711431
507.6861822663851	60.21760770916036
508.4971825575455	60.25127197152745
509.3081828487059	60.28483969452893
510.1191831398662	60.31831125642862
510.9301834310266	60.35168703378812
511.7411837221869	60.384967401364555
512.5521840133473	60.41815273222868
513.3631843045076	60.45124339734075
514.1741845956681	60.48423976674947
514.9851848868284	60.51714220797507
515.7961851779887	60.549951086786116
516.607185469149	60.58266676762882
517.4181857603095	60.61528961310201
518.2291860514698	60.647819984175186
519.0401863426301	60.68025823988833
519.8511866337906	60.712604737672834
520.6621869249509	60.744859833257806
521.4731872161112	60.77702388088212
522.2841875072717	60.80909723289339
523.095187798432	60.84108024016424
523.9061880895923	60.87297325179788
524.7171883807526	60.904776615139866
525.5281886719131	60.93649067647768
526.3391889630734	60.96811577947025
527.1501892542337	60.99965226722402
527.9611895453942	61.03110048063034
528.7721898365545	61.062460759063185
529.5831901277148	61.0937334402894
530.3941904188753	61.12491886076125
531.2051907100356	61.156017355147554
532.0161910011959	61.187029256441214
532.8271912923562	61.217954896155604
533.6381915835167	61.2487946045161
534.449191874677	61.279548710093266
535.2601921658373	61.310217539358106
536.0711924569978	61.34080141824708
536.8821927481581	61.37130067043118
537.6931930393184	61.40171561815011
538.5041933304788	61.432046582751
539.3151936216392	61.462293883178795
540.1261939127995	61.49245783785028
540.9371942039598	61.522538762805844
541.7481944951203	61.55253697321608
542.5591947862806	61.58245278242237
543.3701950774409	61.61228650272862
544.1811953686014	61.642038444798565
544.9921956597617	61.67170891741816
545.803195950922	61.70129822868958
546.6141962420824	61.730806684765064
547.4251965332428	61.760234590784044
548.2361968244031	61.78958224995926
549.0471971155634	61.81884996466683
549.8581974067239	61.848038035376696
550.6691976978842	61.877146761485314
551.4801979890445	61.90617644107109
552.291198280205	61.935127370581554
553.1021985713653	61.96399984532369
553.9131988625256	61.992794158912524
554.724199153686	62.021510604228844
555.5351994448464	62.050149472082616
556.3461997360067	62.07871105232724
557.157200027167	62.1071956335459
557.9682003183275	62.13560350298037
558.7792006094878	62.16393494638797
559.5902009006481	62.1921902482782
560.4012011918085	62.22036969191825
561.2122014829689	62.248473559412865
562.0232017741292	62.276502130891245
562.8342020652896	62.30445568645142
563.64520235645	62.33233450348927
564.4562026476103	62.36013885937357
565.2672029387707	62.38786902931361
566.0782032299311	62.41552528783135
566.8892035210914	62.44310790782185
567.7002038122517	62.47061716107037
568.5112041034121	62.49805331846383
569.3222043945725	62.525416649144816
570.1332046857328	62.55270742102513
570.9442049768932	62.579925901483136
571.7552052680536	62.60707235576268
572.5662055592139	62.63414704858684
573.3772058503743	62.661150243255626
574.1882061415346	62.68808220186304
574.999206432695	62.714943185099536
575.8102067238553	62.74173345300598
576.6212070150157	62.76845326402638
577.4322073061761	62.79510287549274
578.2432075973364	62.82168254362943
579.0542078884968	62.848192523622714
579.8652081796572	62.87463306936269
580.6762084708175	62.90100443345361
581.4872087619779	62.92730686786784
582.2982090531382	62.95354062291231
583.1092093442986	62.979705947950926
583.920209635459	63.00580309140362
584.7312099266193	63.03183230012016
585.5422102177797	63.057793820396355
586.35321050894	63.08368789715975
587.1642108001004	63.109514774287355
587.9752110912608	63.1352746943068
588.7862113824211	63.16096789883403
589.5972116735815	63.18659462875831
590.4082119647418	63.21215512369296
591.2192122559022	63.23764962150541
592.0302125470625	63.263078360016024
592.8412128382229	63.2884415753696
593.6522131293833	63.31373950294513
594.4632134205436	63.338972376882175
595.274213711704	63.364140430384595
596.0852140028643	63.389243895491546
596.8962142940247	63.41428300325664
597.707214585185	63.439257984041376
598.5182148763454	63.464169066540634
599.3292151675058	63.48901647916686
600.1402154586661	63.51380044862452
600.9512157498265	63.538521201000584
601.7622160409869	63.56317896153695
602.5732163321472	63.5877739539641
603.3842166233076	63.61230640145891
604.1952169144679	63.63677652603293
605.0062172056283	63.66118454892703
605.8172174967887	63.68553069017446
606.628217787949	63.70981516850327
607.4392180791094	63.7340382025351
608.2502183702697	63.75820000932102
609.0612186614301	63.78230080494999
609.8722189525905	63.8063408051856
610.6832192437508	63.8303202238806
611.4942195349112	63.854239274468206
612.3052198260715	63.8780981699528
613.1162201172319	63.90189712109662
613.9272204083923	63.92563633912559
614.7382206995526	63.94931603340183
615.549220990713	63.97293641277226
616.3602212818734	63.99649768521067
617.1712215730337	64.02000005751825
617.982221864194	64.0434437358858
618.7932221553544	64.06682892529419
619.6042224465148	64.09015583002079
620.4152227376751	64.11342465373697
621.2262230288355	64.13663559838224
622.0372233199959	64.1597888660862
622.8482236111562	64.18288465735544
623.6592239023166	64.20592317186767
624.470224193477	64.22890460885702
625.2812244846373	64.25182916625212
626.0922247757976	64.27469704144791
626.903225066958	64.29750843083065
627.7142253581184	64.32026353006873
628.5252256492787	64.3429625336468
629.3362259404391	64.36560563543429
630.1472262315995	64.38819302859163
630.9582265227598	64.41072490557274
631.7692268139202	64.43320145712168
632.5802271050806	64.4556228743839
633.3912273962409	64.47798934680765
634.2022276874012	64.50030106315579
635.0132279785616	64.52255821186193
635.824228269722	64.54476098004776
636.6352285608823	64.5669095538935
637.4462288520427	64.58900411969704
638.2572291432031	64.6110448619346
639.0682294343634	64.63303196476765
639.8792297255237	64.65496561177484
640.6902300166842	64.67684598483403
641.5012303078445	64.69867326654175
642.3122305990048	64.72044763712101
643.1232308901652	64.74216927708376
643.9342311813256	64.76383836578047
644.7452314724859	64.78545508199913
645.5562317636463	64.80701960354594
646.3672320548067	64.82853210742292
647.178232345967	64.84999277040734
647.9892326371273	64.87140176781449
648.8002329282878	64.89275927449668
649.6112332194481	64.91406546500204
650.4222335106084	64.93532051211652
651.2332338017688	64.95652458897705
652.0442340929292	64.97767786737361
652.8552343840895	64.99878051856177
653.6662346752498	65.01983271318298
654.4772349664103	65.04083462055709
655.2882352575706	65.06178641026546
656.0992355487309	65.08268825018543
656.9102358398914	65.10354030837506
657.7212361310517	65.12434275151546
658.532236422212	65.14509574577326
659.3432367133724	65.16579945672318
660.1542370045328	65.18645404950047
660.9652372956931	65.20705968766697
661.7762375868534	65.22761653518553
662.5872378780139	65.24812475445925
663.3982381691742	65.26858450783689
664.2092384603345	65.28899595649682
665.020238751495	65.30935926119515
665.8312390426553	65.32967458204408
666.6422393338156	65.34994207851402
667.453239624976	65.37016190900263
668.2642399161364	65.3903342320725
669.0752402072967	65.41045920456963
669.886240498457	65.4305369835078
670.6972407896175	65.4505677250582
671.5082410807778	65.47055158434534
672.3192413719381	65.4904887165121
673.1302416630986	65.51037927538152
673.9412419542589	65.53022341465669
674.7522422454192	65.55002128721917
675.5632425365795	65.56977304527523
676.37424282774	65.5894788403605
677.1852431189003	65.60913882341033
677.9962434100606	65.62875314476338
678.8072437012211	65.6483219543656
679.6182439923814	65.66784540123173
680.4292442835417	65.68732363372281
681.2402445747022	65.70675679974862
682.0512448658625	65.7261450468337
682.8622451570228	65.7454885213251
683.6732454481831	65.7647873693257
684.4842457393436	65.78404173655794
685.2952460305039	65.8032517675839
686.1062463216642	65.82241760691792
686.9172466128247	65.84153939811831
687.728246903985	65.8606172841182
688.5392471951453	65.87965140773635
689.3502474863058	65.89864191059596
690.1612477774661	65.91758893420948
690.9722480686264	65.93649261928348
691.7832483597867	65.95535310591234
692.5942486509472	65.97417053389238
693.4052489421075	65.99294504216344
694.2162492332678	66.01167676930832
695.0272495244283	66.0303658530021
695.8382498155886	66.0490124308118
696.6492501067489	66.06761663928282
697.4602503979092	66.08617861497412
698.2712506890697	66.10469849342951
699.08225098023	66.12317640966955
699.8932512713903	66.14161249825112
700.7042515625508	66.16000689344524
701.5152518537111	66.17835972870559
702.3262521448714	66.19667113685401
703.1372524360319	66.21494125025708
703.9482527271922	66.23317020105985
704.7592530183525	66.25135812031755
705.5702533095129	66.26950513898494
706.3812536006733	66.28761138722345
707.1922538918336	66.30567699520596
708.0032541829939	66.3237020916385
708.8142544741544	66.34168680569353
709.6252547653147	66.35963126542602
710.436255056475	66.37753559823304
711.2472553476355	66.39539993174763
712.0582556387958	66.41322439255406
712.8692559299561	66.43100910642406
713.6802562211165	66.44875419936265
714.4912565122769	66.46645979661497
715.3022568034372	66.48412602251378
716.1132570945975	66.50175300140413
716.924257385758	66.51934085699405
717.7352576769183	66.5368897122508
718.5462579680786	66.55439968999417
719.357258259239	66.57187091246811
720.1682585503994	66.58930350134439
720.9792588415597	66.60669757757101
721.79025913272	66.6240532623679
722.6012594238805	66.64137067555541
723.4122597150408	66.6586499371232
724.2232600062011	66.6758911662944
725.0342602973616	66.69309448189321
725.8452605885219	66.71026000239378
726.6562608796822	66.72738784556795
727.4672611708426	66.74447812904506
728.278261462003	66.76153096945609
729.0892617531633	66.77854648354412
729.9002620443237	66.79552478721105
730.7112623354841	66.81246599617042
731.5222626266444	66.82937022535339
732.3332629178047	66.84623758975016
733.1442632089651	66.86306820323159
733.9552635001255	66.87986217982714
734.7662637912858	66.89661963274781
735.5772640824462	66.9133406748769
736.3882643736066	66.9300254187224
737.1992646647669	66.94667397622537
738.0102649559273	66.96328645890918
738.8212652470877	66.97986297802075
739.632265538248	66.9964036439676
740.4432658294083	67.01290856744806
741.2542661205687	67.02937785790377
742.0652664117291	67.045811624836
742.8762667028894	67.0622099774285
743.6872669940498	67.07857302390424
744.4982672852102	67.09490087258945
745.3092675763705	67.11119363113261
746.1202678675309	67.12745140678112
746.9312681586913	67.14367430656533
747.7422684498516	67.15986243666676
748.553268741012	67.17601590336835
749.3642690321723	67.19213481211037
750.1752693233327	67.20821926834338
750.986269614493	67.22426937668409
751.7972699056534	67.24028524158346
752.6082701968138	67.2562669669316
753.4192704879741	67.27221465675696
754.2302707791345	67.28812841366043
755.0412710702948	67.30400834107837
755.8522713614552	67.31985454085661
756.6632716526155	67.33566711532703
757.4742719437759	67.35144616601599
758.2852722349363	67.36719179420398
759.0962725260966	67.38290410058829
759.907272817257	67.39858318587538
760.7182731084174	67.41422914977365
761.5292733995777	67.42984209246006
762.3402736907381	67.4454221128294
763.1512739818984	67.46096931003653
763.9622742730588	67.4764837825016
764.7732745642192	67.49196562836856
765.5842748553795	67.50741494562575
766.3952751465399	67.5228318315379
767.2062754377002	67.53821638305641
768.0172757288606	67.55356869714188
768.828276020021	67.56888886991885
769.6392763111813	67.58417699740275
770.4502766023417	67.5994331751401

==> Figures/Fig4/ODMR_LRCont.dat <==
50	4.040564335217944
100	8.915126836870302
150	12.238458597400525
200	17.01778958681097
250	19.3638159533704
300	23.072932930136236
350	22.12078200049774
400	20.968326579288
450	25.641708175025755
500	27.585625117319935
550	28.176674828185643
600	33.05816573776642
650	36.374768118771364
700	38.21834031258498
750	40.301654580364435
800	59.038374217694624
850	90.20012209203814
900	69.23558428764352
10	3.7650270781122264
20	1.6125408278127473
30	1.7568122122638363
40	3.0509497586033163
50	5.085471559622789
60	4.074702875218373
70	4.08792485042897
80	6.487394664453349
90	6.832949009430078
100	8.302448440527687

==> Figures/Fig4/ODMR_LRContFit.dat <==
0.8110002911603597	0.015060481307594197
1.6220005823207193	0.03156329020624579
2.433000873481079	0.04949370031826267
3.2440011646414386	0.06883685350317673
4.055001455801798	0.08957776719547872
4.866001746962158	0.11170134150525939
5.6770020381225175	0.1351923667248082
6.488002329282877	0.16003553013896513
7.299002620443237	0.18621542303136426
8.110002911603596	0.2137165479813511
8.921003202763956	0.24252332532523369
9.732003493924315	0.2726201002646672
10.543003785084675	0.3039911491798059
11.354004076245035	0.33662068647371574
12.165004367405395	0.37049287129559694
12.976004658565754	0.40559181349593176
13.787004949726114	0.4419015799192507
14.598005240886474	0.4794062010418174
15.409005532046834	0.5180896768323163
16.22000582320719	0.5579359825444944
17.031006114367553	0.5989290747807787
17.84200640552791	0.6410528973873897
18.653006696688273	0.6842913863851849
19.46400698784863	0.7286284774242856
20.275007279008992	0.7740481077889741
21.08600757016935	0.8205342261493948
21.897007861329712	0.8680707931674053
22.70800815249007	0.9166417898435038
23.51900844365043	0.9662312217753859
24.33000873481079	1.0168231232647005
25.14100902597115	1.068401561921737
25.95200931713151	1.120950644279684
26.763009608291867	1.174454519604918
27.57400989945223	1.228897384440852
28.385010190612586	1.2842634871330734
29.196010481772948	1.340537130836252
30.007010772933306	1.397702678578394
30.818011064093668	1.4557445583892812
31.629011355254026	1.514647262862774
32.44001164641438	1.5743953575907066
33.251011937574745	1.634973481710559
34.06201222873511	1.6963663533992863
34.87301251989547	1.7585587707402928
35.68401281105582	1.821535616216488
36.495013102216184	1.8852818606165764
37.306013393376546	1.9497825656691232
38.11701368453691	2.015022884401315
38.92801397569726	2.0809880672083576
39.73901426685762	2.1476634636986542
40.550014558017985	2.2150345232159143
41.36101484917834	2.2830868007605676
42.1720151403387	2.3518059551809554
42.98301543149906	2.421177754568795
43.794015722659424	2.491188077438563
44.60501601381978	2.561822914860775
45.41601630498014	2.6330683710078167
46.2270165961405	2.70491066724575
47.03801688730086	2.777336142657696
47.84901717846122	2.850331254972825
48.66001746962158	2.923882583619122
49.47101776078194	2.997976830252687
50.2820180519423	3.072600820088097
51.093018343102656	3.147741502964712
51.90401863426302	3.223385957251384
52.71501892542338	3.299521385494896
53.526019216583734	3.3761351204934966
54.337019507744095	3.453214623991938
55.14801979890446	3.5307474884532897
55.95902009006482	3.608721435637724
56.77002038122517	3.687124320273625
57.581020672385534	3.7659441307480392
58.392020963545896	3.845168984899319
59.20302125470626	3.9247871363617093
60.01402154586661	4.004786971863764
60.82502183702697	4.0851570131726955
61.636022128187335	4.165885916108271
62.4470224193477	4.246962469490493
63.25802271050805	4.328375599432274
64.06902300166841	4.410114366197542
64.88002329282877	4.492167964650657
65.69102358398914	4.574525725348415
66.50202387514949	4.657177112474474
67.31302416630984	4.740111727706984
68.12402445747021	4.823319306197385
68.93502474863057	4.906789716413422
69.74602503979094	4.990512962531732
70.55702533095129	5.074479181966493
71.36802562211165	5.158678647345889
72.17902591327201	5.2431017628137715
72.99002620443237	5.327739065989475
73.80102649559272	5.412581227124248
74.61202678675309	5.497619047849521
75.42302707791345	5.5828434620892144
76.23402736907381	5.668245532729196
77.04502766023417	5.753816455148873
77.85602795139452	5.839547552691245
78.66702824255489	5.92543027799223
79.47802853371525	6.0114562112800884
80.2890288248756	6.0976170611456375
81.10002911603597	6.183904661253232
81.91102940719632	6.270310974020597
82.72202969835668	6.356828083836143
83.53302998951705	6.443448200671704
84.3440302806774	6.5301636566807435
85.15503057183777	6.616966908468045
85.96603086299812	6.703850533424493
86.77703115415848	6.7908072285998395
87.58803144531885	6.877829810516832
88.3990317364792	6.964911216506453
89.21003202763956	7.052044499980736
90.02103231879993	7.1392228312756405
90.83203260996028	7.226439496633732
91.64303290112063	7.313687897807802
92.454033192281	7.400961547471748
93.26503348344136	7.48825407623198
94.07603377460173	7.575559219716648
94.88703406576208	7.6628708290067165
95.69803435692243	7.750182862258676
96.5090346480828	7.837489387339891
97.32003493924316	7.924784578063066
98.13103523040351	8.012062715652304
98.94203552156388	8.099318185474257
99.75303581272424	8.186545477427236
100.5640361038846	8.273739184495128
101.37503639504496	8.360893999783684
102.18603668620531	8.448004720158384
102.99703697736568	8.535066239071167
103.80803726852604	8.622073549080381
104.61903755968639	8.709021739457015
105.43003785084676	8.795905997723711
106.24103814200711	8.88272160432133
107.05203843316747	8.969463935384026
107.86303872432784	9.056128456988684
108.67403901548819	9.142710728865266
109.48503930664856	9.229206401681921
110.29603959780891	9.315611214413863
111.10703988896927	9.401920993061745
111.91804018012964	9.488131653356831
112.72904047128999	9.574239195644898
113.54004076245035	9.660239705315103
114.35104105361071	9.7461293510499
115.16204134477107	9.831904385726594
115.97304163593144	9.917561141239926
116.78404192709179	10.003096032104688
117.59504221825215	10.088505551711657
118.40604250941252	10.173786270805103
119.21704280057287	10.25893484009113
120.02804309173322	10.343947981615587
120.83904338289359	10.428822498696427
121.65004367405395	10.513555262470895
122.4610439652143	10.59814322115141
123.27204425637467	10.682583394096698
124.08304454753502	10.76687286974231
124.8940448386954	10.851008808241808
125.70504512985575	10.93498843866169
126.5160454210161	11.018809058269511
127.32704571217647	11.102468028338578
128.13804600333683	11.185962778623606
128.94904629449718	11.269290801654233
129.76004658565753	11.352449658603321
130.57104687681792	11.43543696625774
131.38204716797827	11.518250408793849
132.19304745913863	11.600887727670058
133.00404775029898	11.68334672767719
133.81504804145933	11.765625272514692
134.6260483326197	11.847721280561615
135.43704862378007	11.929632730857962
136.24804891494043	12.011357655395715
137.05904920610078	12.092894146109623
137.87004949726114	12.174240346379186
138.6810497884215	12.255394452185843
139.49205007958187	12.336354714277753
140.30305037074223	12.417119435089226
141.11405066190258	12.497686968288749
141.92505095306294	12.578055716052988
142.7360512442233	12.658224130609156
143.54705153538364	12.738190716621897
144.35805182654403	12.817954018792713
145.16905211770438	12.897512633399069
145.98005240886474	12.976865202794116
146.7910527000251	13.056010415300271
147.60205299118545	13.134947000444729
148.41305328234583	13.213673735538602
149.22405357350618	13.292189435756468
150.03505386466654	13.370492963720212
150.8460541558269	13.448583221322135
151.65705444698725	13.52645915023089
152.46805473814763	13.604119733544254
153.27905502930798	13.681563993553713
154.09005532046834	13.75879098964075
154.9010556116287	13.835799821462794
155.71205590278905	13.912589624739702
156.5230561939494	13.989159569844487
157.33405648510978	14.065508867094362
158.14505677627014	14.141636757538672
158.9560570674305	14.217542520423788
159.76705735859085	14.293225465953435
160.5780576497512	14.368684941179971
161.38905794091158	14.443920322272735
162.20005823207194	14.518931018615215
163.0110585232323	14.593716472968671
163.82205881439265	14.668276153010455
164.633059105553	14.74260956587354
165.44405939671336	14.816716239655436
166.25505968787374	14.890595736419158
167.0660599790341	14.964247646353826
167.87706027019445	15.037671584232104
168.6880605613548	15.110867197510355
169.49906085251516	15.18383415478651
170.31006114367554	15.25657215560965
171.1210614348359	15.329080924708485
171.93206172599625	15.40136020786093
172.7430620171566	15.473409781074249
173.55406230831696	15.545229441412156
174.3650625994773	15.616819010319402
175.1760628906377	15.68817833314393
175.98706318179805	15.759307277812852
176.7980634729584	15.83020573379928
177.60906376411876	15.900873614235314
178.4200640552791	15.971310851431642
179.2310643464395	16.041517400284114
180.04206463759985	16.111493234754583
180.8530649287602	16.181238350764517
181.66406521992056	16.250752764319532
182.4750655110809	16.32003650634846
183.28606580224127	16.389089630733995
184.09706609340165	16.45791220957552
184.908066384562	16.526504330480407
185.71906667572236	16.594866101023236
186.5300669668827	16.662997645008968
187.34106725804307	16.730899103338796
188.15206754920345	16.79857063246783
188.9630678403638	16.866012406323822
189.77406813152416	16.933224614558856
190.58506842268451	17.00020746114988
191.39606871384487	17.066961164032787
192.20706900500525	17.13348595984105
193.0180692961656	17.199782094709935
193.82906958732596	17.265849832883255
194.64006987848632	17.33168944999357
195.45107016964667	17.39730123467087
196.26207046080702	17.462685489804322
197.0730707519674	17.52784253013102
197.88407104312776	17.59277268555672
198.69507133428812	17.65747629293536
199.50607162544847	17.721953706199855
200.31707191660882	17.786205284952366
201.1280722077692	17.850231406877704
201.93907249892956	17.91403245547793
202.75007279008992	17.97760882589085
203.56107308125027	18.040960927560516
204.37207337241063	18.104089172666537
205.18307366357098	18.166993990555486
205.99407395473136	18.229675815916185
206.80507424589172	18.29213509372888
207.61607453705207	18.354372279626
208.42707482821243	18.416387834977847
209.23807511937278	18.478182233422423
210.04907541053316	18.539755953744113
210.86007570169352	18.60110948511417
211.67107599285387	18.662243323362844
212.48207628401423	18.723157972789338
213.29307657517458	18.783853945224678
214.10407686633494	18.844331759251496
214.91507715749532	18.904591940569507
215.72607744865567	18.96463502211091
216.53707773981603	19.024461543410258
217.34807803097638	19.084072049385206
218.15907832213674	19.14346709353955
218.97007861329712	19.202647233355492
219.78107890445747	19.26161303348174
220.59207919561783	19.32036506233778
221.40307948677818	19.37890389641658
222.21407977793854	19.437230116507
223.0250800690989	19.49534430826915
223.83608036025927	19.553247061167646
224.64708065141963	19.610938972848608
225.45808094257998	19.668420642330656
226.26908123374034	19.72569267492915
227.0800815249007	19.782755679711446
227.89108181606107	19.839610270118758
228.70208210722143	19.896257063073588
229.51308239838178	19.95269668028845
230.32408268954214	20.008929748280224
231.1350829807025	20.06495689273388
231.94608327186288	20.120778747232098
232.75708356302323	20.17639594698534
233.56808385418358	20.231809132168305
234.37908414534394	20.28701894120839
235.1900844365043	20.34202602125042
236.00108472766465	20.39683101988833
236.81208501882503	20.45143458474233
237.62308530998538	20.505837370602432
238.43408560114574	20.560040031962984
239.2450858923061	20.614043225830155
240.05608618346645	20.667847611955366
240.86708647462683	20.72145385316421
241.67808676578719	20.77486261137825
242.48908705694754	20.828074553013877
243.3000873481079	20.881090344439507
244.11108763926825	20.933910656029926
244.9220879304286	20.986536157715985
245.73308822158899	21.038967520463856
246.54408851274934	21.09120542024219
247.3550888039097	21.143250527672894
248.16608909507005	21.195103522573948
248.9770893862304	21.24676507977899
249.7880896773908	21.29823587698493
250.59908996855114	21.349516593910995
251.4100902597115	21.400607909108075
252.22109055087185	21.451510506008983
253.0320908420322	21.502225060859846
253.84309113319256	21.552752258535964
254.65409142435294	21.60309278105856
255.4650917155133	21.653247309749517
256.27609200667365	21.70321652852396
257.08709229783403	21.753001119420233
257.89809258899436	21.802601766699684
258.70909288015474	21.852019154421026
259.52009317131507	21.901253966174554
260.33109346247545	21.95030688428637
261.14209375363583	21.99917859409624
261.95309404479616	22.047869776819766
262.76409433595654	22.096381118561737
263.57509462711687	22.144713300609613
264.38609491827725	22.1928670052823
265.19709520943763	22.24084291549417
266.00809550059796	22.288641713959088
266.81909579175834	22.336264082931894
267.63009608291867	22.383710700107592
268.44109637407905	22.4309822475783
269.2520966652394	22.478079406701955
270.06309695639976	22.525002854553772
270.87409724756014	22.571753270877135
271.68509753872047	22.618331332386585
272.49609782988085	22.664737714874498
273.3070981210412	22.710973095893216
274.11809841220156	22.75703815069032
274.92909870336194	22.802933552450668
275.74009899452227	22.848659973565947
276.55109928568265	22.894218085824885
277.362099576843	22.939608562677112
278.17309986800336	22.98483207110415
278.98410015916375	23.029889281375088
279.79510045032407	23.07478086056962
280.60610074148445	23.119507474253577
281.4171010326448	23.164069788019333
282.22810132380516	23.208468465885684
283.03910161496555	23.25270416837206
283.8501019061259	23.296777559506328
284.66110219728625	23.340689296232398
285.4721024884466	23.384440037835795
286.28310277960696	23.428030441466724
287.0941030707673	23.47146116051762
287.9051033619277	23.514732849645803
288.71610365308806	23.55784616301284
289.5271039442484	23.600801747958574
290.33810423540876	23.643600255757967
291.1491045265691	23.686242332894174
291.9601048177295	23.72872862505973
292.77110510888986	23.771059776565227
293.5821054000502	23.813236430806757
294.39310569121056	23.855259226594256
295.2041059823709	23.8971288035301
296.0151062735313	23.938845800450302
296.82610656469166	23.980410850999363
297.637106855852	24.021824589215303
298.44810714701237	24.06308764744354
299.2591074381727	24.104200655514326
300.0701077293331	24.145164242251223
300.88110802049346	24.185979033270097
301.6921083116538	24.22664565306383
302.50310860281417	24.267164724133753
303.3141088939745	24.307536867141046
304.1251091851349	24.347762701939264
304.93610947629526	24.387842843299946
305.7471097674556	24.42777790774783
306.55811005861597	24.46756850858486
307.3691103497763	24.50721525550517
308.1801106409367	24.54671875760957
308.991110932097	24.586079623226595
309.8021112232574	24.625298454412476
310.61311151441777	24.664375857898168
311.4241118055781	24.703312431239368
312.2351120967385	24.742108775419002
313.0461123878988	24.78076548603577
313.8571126790592	24.819283157752455
314.66811297021957	24.857662385269386
315.4791132613799	24.895903756988634
316.2901135525403	24.934007861883863
317.1011138437006	24.971975286769542
317.912114134861	25.009806617251616
318.72311442602137	25.047502432097428
319.5341147171817	25.085063315209954
320.3451150083421	25.12248984212388
321.1561152995024	25.159782589814277
321.9671155906628	25.19694213148827
322.77811588182317	25.23396904008074
323.5891161729835	25.27086388365436
324.4001164641439	25.307627229049235
325.2111167553042	25.344259643166396
326.0221170464646	25.380761689357712
326.8331173376249	25.417133925691243
327.6441176287853	25.453376913971905
328.4551179199457	25.489491209833915
329.266118211106	25.525477367424244
330.0771185022664	25.561335938438717
330.8881187934267	25.597067474942047
331.6991190845871	25.632672522325727
332.5101193757475	25.668151628322107
333.3211196669078	25.703505335585902
334.1321199580682	25.738734187425184
334.9431202492285	25.77383871970418
335.7541205403889	25.80881947227274
336.5651208315493	25.843676980818863
337.3761211227096	25.87841177543809
338.18712141387	25.913024387924427
338.9981217050303	25.947515347037914
339.8091219961907	25.98188517987711
340.6201222873511	26.016134408213016
341.4311225785114	26.050263555714935
342.2421228696718	26.08427314285875
343.0531231608321	26.11816368440212
343.8641234519925	26.151935699038585
344.6751237431529	26.185589698730716
345.4861240343132	26.219126194964232
346.2971243254736	26.252545695206408
347.1081246166339	26.285848709388887
347.9191249077943	26.31903573918776
348.7301251989546	26.35210728805576
349.541125490115	26.385063857282642
350.3521257812754	26.417905945193553
351.1631260724357	26.450634046888176
351.9741263635961	26.483248657035073
352.7851266547564	26.515750267426707
353.5961269459168	26.548139367627755
354.4071272370772	26.58041644566802
355.2181275282375	26.61258198705243
356.0291278193979	26.644636474230744
356.8401281105582	26.676580389591724
357.6511284017186	26.708414212241
358.462128692879	26.740138418588323
359.2731289840393	26.771753483863236
360.0841292751997	26.803259882095066
360.89512956636	26.83465808162065
361.7061298575204	26.865948553401953
362.5171301486808	26.89713176373793
363.3281304398411	26.928208176084823
364.1391307310015	26.959178253534915
364.9501310221618	26.990042456638736
365.7611313133222	27.020801244744845
366.57213160448254	27.051455071738733
367.3831318956429	27.08200439341389
368.1941321868033	27.11244966272081
369.0051324779636	27.14279132883127
369.816132769124	27.17302983974307
370.62713306028434	27.203165641771925
371.4381333514447	27.23319917937551
372.2491336426051	27.26313089427214
373.0601339337654	27.292961227415553
373.8711342249258	27.32269061611311
374.68213451608614	27.3523194954079
375.4931348072465	27.381848301709677
376.3041350984069	27.411277464654564
377.11513538956723	27.440607417151554
377.9261356807276	27.469838584551987
378.73713597188794	27.498971395538252
379.5481362630483	27.52800627249799
380.3591365542087	27.556943639370875
381.17013684536903	27.58578391472737
381.9811371365294	27.614527517522365
382.79213742768974	27.643174864377983
383.6031377188501	27.671726369995824
384.4141380100105	27.70018244775435
385.22513830117083	27.728543507190512
386.0361385923312	27.756809956820668
386.84713888349154	27.78498220503478
387.6581391746519	27.81306065524815
388.46913946581225	27.841045710915978
389.28013975697263	27.86893777454702
390.091140048133	27.896737244416926
390.90214033929334	27.924444518161806
391.7131406304537	27.952059991319928
392.52414092161405	27.979584058370616
393.33514121277443	28.007017110052846
394.1461415039348	28.034359536963176
394.95714179509514	28.06161172800027
395.7681420862555	28.088774069377543
396.57914237741585	28.11584694539998
397.39014266857623	28.14283073822754
398.2011429597366	28.169725830444232
399.01214325089694	28.196532600649082
399.8231435420573	28.223251424975953
400.63414383321765	28.249882681991966
401.44514412437803	28.27642674253684
402.2561444155384	28.302883979769973
403.06714470669874	28.329254764969242
403.8781449978591	28.355539465459916
404.68914528901945	28.381738448487308
405.50014558017983	28.40785207922619
406.31114587134016	28.433880722042332
407.12214616250054	28.459824736880464
407.9331464536609	28.485684484264358
408.74414674482125	28.511460323349237
409.55514703598163	28.5371526101497
410.36614732714196	28.562761698803474
411.17714761830234	28.58828794309909
411.9881479094627	28.61373169428838
412.79914820062305	28.639093302189995
413.61014849178343	28.66437311412201
414.42114878294376	28.689571479056468
415.23214907410414	28.714688739138776
416.0431493652645	28.73972523754776
416.85414965642485	28.76468131761824
417.66514994758523	28.78955731936087
418.47615023874556	28.814353579065312
419.28715052990594	28.83907043438883
420.0981508210663	28.863708220484476
420.90915111222665	28.888267270606633
421.72015140338704	28.91274791655334
422.53115169454736	28.937150488434614
423.34215198570774	28.961475315608826
424.1531522768681	28.985722724004724
424.96415256802845	29.009893040722506
425.77515285918884	29.033986588817463
426.58615315034916	29.058003690182886
427.39715344150954	29.08194466636308
428.20815373266987	29.10580983763006
429.01915402383025	29.12959951964083
429.83015431499064	29.15331403067563
430.64115460615096	29.17695368361251
431.45215489731135	29.200518793812325
432.26315518847167	29.2240096714455
433.07415547963205	29.247426627159406
433.88515577079244	29.270769969846416
434.69615606195276	29.29404000682649
435.50715635311315	29.317237043904875
436.3181566442735	29.340361385300177
437.12915693543385	29.363413333571543
437.94015722659424	29.386393191040177
438.75115751775456	29.409301257194105
439.56215780891495	29.432137830210692
440.3731581000753	29.4549032075148
441.18415839123566	29.477597684791924
441.99515868239604	29.50022155664811
442.80615897355636	29.52277511438896
443.61715926471675	29.545258651744057
444.4281595558771	29.567672457144
445.23915984703746	29.590016819169463
446.0501601381978	29.6122920264711
446.86116042935816	29.634498363003903
447.67216072051855	29.656636114863083
448.4831610116789	29.678705564500447
449.29416130283926	29.70070699363136
450.1051615939996	29.722640683072317
450.91616188515997	29.744506910587283
451.72716217632035	29.766305956301874
452.5381624674807	29.788038094413405
453.34916275864106	29.809703600518645
454.1601630498014	29.83130274856192
454.97116334096177	29.85283581104685
455.78216363212215	29.874303059316105
456.5931639232825	29.89570476330499
457.40416421444286	29.917041189807094
458.2151645056032	29.93831260862118
459.02616479676357	29.9595192834188
459.83716508792395	29.980661480401892
460.6481653790843	30.001739463374584
461.45916567024466	30.022753491935973
462.270165961405	30.043703829728102
463.08116625256537	30.064590735763247
463.89216654372575	30.08541446658979
464.7031668348861	30.106175281629522
465.51416712604646	30.126873434058986
466.3251674172068	30.147509182041116
467.13616770836717	30.16808277678711
467.9471679995275	30.1885944712738
468.7581682906879	30.209044515287424
469.56916858184826	30.229433160243858
470.3801688730086	30.249760654787668
471.19116916416897	30.270027245789798
472.0021694553293	30.290233179145957
472.8131697464897	30.31037870085882
473.62417003765006	30.330464053449795
474.4351703288104	30.350489481399322
475.24617061997077	30.370455225325898
476.0571709111311	30.390361525177852
476.8681712022915	30.41020862140092
477.67917149345186	30.42999675114001
478.4901717846122	30.449726152321993
479.30117207577257	30.469397059627447
480.1121723669329	30.489009708223865
480.9231726580933	30.50856433372325
481.73417294925366	30.52806116529258
482.545173240414	30.547500436985626
483.35617353157437	30.56688237755617
484.1671738227347	30.58620721672766
484.9781741138951	30.605475183071984
485.7891744050554	30.624686502718657
486.6001746962158	30.643841401461003
487.41117498737617	30.6629401055937
488.2221752785365	30.6819828376164
489.0331755696969	30.700969820692077
489.8441758608572	30.71990127702959
490.6551761520176	30.738777425869028
491.46617644317797	30.75759848844472
492.2771767343383	30.776364682623626
493.0881770254987	30.795076224744168
493.899177316659	30.81373333289027
494.7101776078194	30.832336220718425
495.5211778989798	30.8508851045661
496.3321781901401	30.86938019743381
497.1431784813005	30.887821710779466
497.9541787724608	30.906209856913925
498.7651790636212	30.92454484533099
499.5761793547816	30.942826885782736
500.3871796459419	30.961056186821946
501.1981799371023	30.979232956218222
502.0091802282626	30.997357399072694
502.820180519423	31.01542972176382
503.6311808105834	31.033450129281814
504.4421811017437	31.051418824407733
505.2531813929041	31.069336009113087
506.0641816840644	31.087201886744836
506.8751819752248	31.105016656238572
507.6861822663851	31.122780517693837
508.4971825575455	31.14049367100157
509.3081828487059	31.158156312213464
510.1191831398662	31.175768639080502
510.9301834310266	31.193330847961352
511.7411837221869	31.210843133053718
512.5521840133473	31.228305689290263
513.3631843045076	31.245718709187127
514.1741845956681	31.263082386120427
514.9851848868284	31.280396910034607
515.7961851779887	31.297662471999722
516.607185469149	31.31487926230164
517.4181857603095	31.33204746867096
518.2291860514698	31.349167279829565
519.0401863426301	31.366238882070054
519.8511866337906	31.383262461812645
520.6621869249509	31.40023820372406
521.4731872161112	31.41716629249264
522.2841875072717	31.43404691237979
523.095187798432	31.450880244885767
523.9061880895923	31.467666471842364
524.7171883807526	31.484405775112577
525.5281886719131	31.50109833425731
526.3391889630734	31.517744327608543
527.1501892542337	31.534343935324614
527.9611895453942	31.550897333781418
528.7721898365545	31.567404699747986
529.5831901277148	31.58386620966355
530.3941904188753	31.60028203803297
531.2051907100356	31.616652360278806
532.0161910011959	31.63297734820336
532.8271912923562	31.64925717580298
533.6381915835167	31.66549201541846
534.449191874677	31.68168203558882
535.2601921658373	31.69782740970255
536.0711924569978	31.713928304714567
536.8821927481581	31.729984890806413
537.6931930393184	31.745997335979315
538.5041933304788	31.761965806046888
539.3151936216392	31.77789046892053
540.1261939127995	31.79377148971159
540.9371942039598	31.80960903339584
541.7481944951203	31.825403263533143
542.5591947862806	31.841154343019824
543.3701950774409	31.85686243617537
544.1811953686014	31.872527703577987
544.9921956597617	31.88815030620477
545.803195950922	31.9037304051349
546.6141962420824	31.919268158836378
547.4251965332428	31.934763727642085
548.2361968244031	31.950217268590254
549.0471971155634	31.96562893993169
549.8581974067239	31.980998897818562
550.6691976978842	31.99632729801595
551.4801979890445	32.0116142966015
552.291198280205	32.02686004733846
553.1021985713653	32.04206470414583
553.9131988625256	32.05722842076226
554.724199153686	32.0723513490844
555.5351994448464	32.08743364125169
556.3461997360067	32.10247544760866
557.157200027167	32.11747691968581
557.9682003183275	32.13243820588172
558.7792006094878	32.147359455804065
559.5902009006481	32.162240817831375
560.4012011918085	32.177082439559285
561.2122014829689	32.191884467514974
562.0232017741292	32.20664704909368
562.8342020652896	32.221370329016466
563.64520235645	32.236054451972905
564.4562026476103	32.25069956295459
565.2672029387707	32.265305805313794
566.0782032299311	32.27987332256439
566.8892035210914	32.29440225709552
567.7002038122517	32.3088927490441
568.5112041034121	32.32334494159954
569.3222043945725	32.33775897413096
570.1332046857328	32.35213498637553
570.9442049768932	32.36647311727128
571.7552052680536	32.38077350607013
572.5662055592139	32.39503629121721
573.3772058503743	32.40926160835632
574.1882061415346	32.42344959467768
574.999206432695	32.437600388108564
575.8102067238553	32.45171412086322
576.6212070150157	32.46579092945755
577.4322073061761	32.479830949287894
578.2432075973364	32.493834312737526
579.0542078884968	32.507801152399736
579.8652081796572	32.5217316017204
580.6762084708175	32.53562579195605
581.4872087619779	32.54948385413745
582.2982090531382	32.563305919431386
583.1092093442986	32.577092118919936
583.920209635459	32.59084257916923
584.7312099266193	32.60455743218163
585.5422102177797	32.61823680467323
586.35321050894	32.63188082397625
587.1642108001004	32.64548961966004
587.9752110912608	32.65906331535869
588.7862113824211	32.672602039697935
589.5972116735815	32.686105916179926
590.4082119647418	32.699575070442094
591.2192122559022	32.713009628257126
592.0302125470625	32.72640971192807
592.8412128382229	32.73977544439386
593.6522131293833	32.753106949787046
594.4632134205436	32.766404349081405
595.274213711704	32.77966776550142
596.0852140028643	32.792897318564364
596.8962142940247	32.80609312991751
597.707214585185	32.81925531872975
598.5182148763454	32.832384004668874
599.3292151675058	32.84547930737191
600.1402154586661	32.85854134550367
600.9512157498265	32.87157023641432
601.7622160409869	32.884566098058514
602.5732163321472	32.89752904577394
603.3842166233076	32.910459198311514
604.1952169144679	32.923356669478
605.0062172056283	32.93622157574325
605.8172174967887	32.94905403182389
606.628217787949	32.96185415275868
607.4392180791094	32.97462205129349
608.2502183702697	32.98735784128676
609.0612186614301	33.000061634651864
609.8722189525905	33.01273354570647
610.6832192437508	33.02537368506419
611.4942195349112	33.037982164600024
612.3052198260715	33.05055909493404
613.1162201172319	33.06310458641301
613.9272204083923	33.0756187488522
614.7382206995526	33.088101692762066
615.549220990713	33.10055352570602
616.3602212818734	33.11297435714039
617.1712215730337	33.12536429569639
617.982221864194	33.13772344692351
618.7932221553544	33.1500519193875
619.6042224465148	33.16234981958618
620.4152227376751	33.174617253645735
621.2262230288355	33.186854327574885
622.0372233199959	33.19906114611996
622.8482236111562	33.21123781410042
623.6592239023166	33.22338443638797
624.470224193477	33.235501116595955
625.2812244846373	33.24758795750783
626.0922247757976	33.25964506335631
626.903225066958	33.27167253549839
627.7142253581184	33.28367047723396
628.5252256492787	33.29563899007207
629.3362259404391	33.30757817396577
630.1472262315995	33.319488130785466
630.9582265227598	33.33136896177279
631.7692268139202	33.343220764843856
632.5802271050806	33.35504364130864
633.3912273962409	33.36683768971164
634.2022276874012	33.37860300773957
635.0132279785616	33.39033969479576
635.824228269722	33.40204784850503
636.6352285608823	33.413727565679075
637.4462288520427	33.42537894403936
638.2572291432031	33.43700207990491
639.0682294343634	33.44859706914514
639.8792297255237	33.46016400853492
640.6902300166842	33.471702991792654
641.5012303078445	33.483214115451574
642.3122305990048	33.4946974727627
643.1232308901652	33.50615315870416
643.9342311813256	33.517581266980784
644.7452314724859	33.52898189089545
645.5562317636463	33.54035512332877
646.3672320548067	33.55170105578886
647.178232345967	33.56301978229691
647.9892326371273	33.57431139248385
648.8002329282878	33.58557597977707
649.6112332194481	33.59681363440347
650.4222335106084	33.608024446647704
651.2332338017688	33.61920850685228
652.0442340929292	33.63036590615713
652.8552343840895	33.64149673163444
653.6662346752498	33.65260107375512
654.4772349664103	33.66367902133702
655.2882352575706	33.67473066213449
656.0992355487309	33.68575608539539
656.9102358398914	33.69675537723727
657.7212361310517	33.70772862538483
658.532236422212	33.71867591694671
659.3432367133724	33.729597337807256
660.1542370045328	33.740492974809406
660.9652372956931	33.75136291380821
661.7762375868534	33.762207240150126
662.5872378780139	33.77302603798631
663.3982381691742	33.78381939312206
664.2092384603345	33.79458738948834
665.020238751495	33.805330110806835
665.8312390426553	33.816047641757784
666.6422393338156	33.82674006366163
667.453239624976	33.837407461363
668.2642399161364	33.84804991787409
669.0752402072967	33.8586675135247
669.886240498457	33.86926033111081
670.6972407896175	33.879828452830836
671.5082410807778	33.890371958789416
672.3192413719381	33.90089093124153
673.1302416630986	33.91138545003734
673.9412419542589	33.921855594932836
674.7522422454192	33.93230144685167
675.5632425365795	33.94272308446363
676.37424282774	33.95312058786647
677.1852431189003	33.96349403569715
677.9962434100606	33.973843505794434
678.8072437012211	33.984169078132744
679.6182439923814	33.994470829324804
680.4292442835417	34.00474883717901
681.2402445747022	34.01500317896766
682.0512448658625	34.02523393238971
682.8622451570228	34.03544117362469
683.6732454481831	34.04562497871309
684.4842457393436	34.055785425144755
685.2952460305039	34.06592258665691
686.1062463216642	34.07603653968279
686.9172466128247	34.08612735994049
687.728246903985	34.09619512124921
688.5392471951453	34.106239898347305
689.3502474863058	34.116261766786714
690.1612477774661	34.12626079822711
690.9722480686264	34.13623706807682
691.7832483597867	34.14619064868577
692.5942486509472	34.15612161294315
693.4052489421075	34.16603003494289
694.2162492332678	34.175915986048096
695.0272495244283	34.18577953774784
695.8382498155886	34.19562076356419
696.6492501067489	34.205439733413534
697.4602503979092	34.215236519477656
698.2712506890697	34.22501119265707
699.08225098023	34.23476382389672
699.8932512713903	34.24449448203492
700.7042515625508	34.254203239626044
701.5152518537111	34.263890164547064
702.3262521448714	34.27355532731347
703.1372524360319	34.28319879709901
703.9482527271922	34.29282064239386
704.7592530183525	34.30242093153722
705.5702533095129	34.31199973497719
706.3812536006733	34.32155711933959
707.1922538918336	34.33109315213218
708.0032541829939	34.3406079024692
708.8142544741544	34.35010143577513
709.6252547653147	34.359573820642645
710.436255056475	34.3690251235743
711.2472553476355	34.378455410219665
712.0582556387958	34.38786474856455
712.8692559299561	34.39725320332743
713.6802562211165	34.40662084050239
714.4912565122769	34.41596772541586
715.3022568034372	34.425293923808226
716.1132570945975	34.43459949980737
716.924257385758	34.44388451986495
717.7352576769183	34.45314904632302
718.5462579680786	34.462393144443546
719.357258259239	34.471616877775396
720.1682585503994	34.480820310555785
720.9792588415597	34.490003505698795
721.79025913272	34.49916652675899
722.6012594238805	34.50830943666581
723.4122597150408	34.51743229744144
724.2232600062011	34.52653517237871
725.0342602973616	34.535618123412306
725.8452605885219	34.54468121190038
726.6562608796822	34.55372450055506
727.4672611708426	34.56274805026197
728.278261462003	34.571751921683976
729.0892617531633	34.58073617742273
729.9002620443237	34.58970087625299
730.7112623354841	34.598646080234936
731.5222626266444	34.60757184837032
732.3332629178047	34.616478241482945
733.1442632089651	34.62536531955311
733.9552635001255	34.63423314201305
734.7662637912858	34.64308176710388
735.5772640824462	34.651911255347976
736.3882643736066	34.66072166504306
737.1992646647669	34.6695130540992
738.0102649559273	34.67828548217769
738.8212652470877	34.68703900693224
739.632265538248	34.695773686301486
740.4432658294083	34.70448957766888
741.2542661205687	34.713186739084314
742.0652664117291	34.72186522757932
742.8762667028894	34.7305250996586
743.6872669940498	34.73916641333555
744.4982672852102	34.7477892239041
745.3092675763705	34.756393589006734
746.1202678675309	34.76497956378513
746.9312681586913	34.77354720482883
747.7422684498516	34.782096567425164
748.553268741012	34.79062770685902
749.3642690321723	34.79914068005513
750.1752693233327	34.80763554053076
750.986269614493	34.816112344030536
751.7972699056534	34.82457114402311
752.6082701968138	34.83301199584143
753.4192704879741	34.84143495402351
754.2302707791345	34.84984007207152
755.0412710702948	34.85822740409433
755.8522713614552	34.866597003114734
756.6632716526155	34.87494892348421
757.4742719437759	34.883283217750595
758.2852722349363	34.89159994002064
759.0962725260966	34.89989914080663
759.907272817257	34.9081808749096
760.7182731084174	34.91644519409297
761.5292733995777	34.92469214976951
762.3402736907381	34.93292179527766
763.1512739818984	34.94113418180324
763.9622742730588	34.94932936079274
764.7732745642192	34.95750738349207
765.5842748553795	34.96566830146047
766.3952751465399	34.973812165964006
767.2062754377002	34.981939027449755
768.0172757288606	34.990048936733274
768.828276020021	34.998141944368335
769.6392763111813	35.00621809970865
770.4502766023417	35.014277454419215

==> Figures/Fig_app1/decayamp1_1.dat <==
0.00005	1.2134588708837493
0.0001	1.2134588708837493
0.00015	1.2559998188652173
0.0002	1.357624046979678
0.00025	1.391350357825712
0.0003	1.7245698996912704
0.00035	1.9088068233966176
0.0004	2.0787109093836436
0.00045	2.7657790775879123
0.0005	3.068936841823563
0.00055	3.1436801515373585
0.0006	3.456747550156334
0.00065	4.2164035381683025

==> Figures/Fig_app1/decayamp2_1.dat <==
0.00005	-0.02077167901872433
0.0001	-0.02077167901872433
0.00015	-0.025958285797164714
0.0002	-0.03986831931132273
0.00025	-0.04497197750882726
0.0003	-0.10935585102480089
0.00035	-0.15658115392959157
0.0004	-0.20795920695527398
0.00045	-0.49606843923085503
0.0005	-0.664134844212402
0.00055	-0.709257092152286
0.0006	-0.9132000533224228
0.00065	-1.4953985799879381

==> Figures/Fig_app1/decayamp3_1.dat <==
0.00005	-0.07315775383639506
0.0001	-0.07315775383639506
0.00015	-0.09111666631344223
0.0002	-0.13802680211362836
0.00025	-0.15472594875924048
0.0003	-0.3409848520793082
0.00035	-0.4527021840053241
0.0004	-0.5561116053639941
0.00045	-0.934661450841477
0.0005	-1.0697923391698767
0.00055	-1.0997619961051097
0.0006	-1.2111701355491222
0.00065	-1.3962784571538889

==> Figures/Fig_app1/decayamp4_1.dat <==
0.00005	-0.1205293648598238
0.0001	-0.1205293648598238
0.00015	-0.13992480651877373
0.0002	-0.1807287482716772
0.00025	-0.19265234200954331
0.0003	-0.27522911158831914
0.00035	-0.3005234525684996
0.0004	-0.3156400643599648
0.00045	-0.3360491282881914
0.0005	-0.33600962445136073
0.00055	-0.33566101184636116
0.0006	-0.3333773302254239
0.00065	-0.3257264179456367

==> Figures/Fig_app1/decaytime1_1.dat <==
0.00005	8.429609024467442
0.0001	8.429609024467442
0.00015	8.416069247811711
0.0002	8.383722065253831
0.00025	8.372984909499301
0.0003	8.266872269469308
0.00035	8.208171307241468
0.0004	8.154014430833465
0.00045	7.934739956386324
0.0005	7.837822755567901
0.00055	7.813909959653503
0.0006	7.713665544994647
0.00065	7.469784820381383

==> Figures/Fig_app1/decaytime2_1.dat <==
0.00005	325.1155737670212
0.0001	325.1155737670212
0.00015	324.1254565995604
0.0002	321.73254804881094
0.00025	320.9299612562825
0.0003	312.78774953994173
0.00035	270.0381022433213
0.0004	261.84744766384966
0.00045	285.49923820315826
0.0005	254.67066691372602
0.00055	275.2658787104732
0.0006	231.78739893737813
0.00065	246.7998738944043

==> Figures/Fig_app1/decaytime3_1.dat <==
0.00005	1146.658872982663
0.0001	1146.658872982663
0.00015	1134.137924510638
0.0002	1104.5228939105873
0.00025	1094.8187698455463
0.0003	1004.0203922433247
0.00035	956.0094029330567
0.0004	920.5235685148926
0.00045	797.7494285681936
0.0005	757.2652660581216
0.00055	748.328332695158
0.0006	714.7739715845262
0.00065	653.8452390391127

==> Figures/Fig_app1/decaytime4_1.dat <==
0.00005	2665.7427136146734
0.0001	2665.7427136146734
0.00015	2619.353273361054
0.0002	2522.4021577256435
0.00025	2493.989793842575
0.0003	2285.6417953287605
0.00035	2209.343575889084
0.0004	2154.4766119320607
0.00045	2018.947570631664
0.0005	1983.650874617175
0.00055	1976.3101432261344
0.0006	1949.985516171112
0.00065	1906.1512688110183
